Scheduling of Software-Defined Microgrids for Optimal Frequency Regulation

Integrated with a high share of Inverter-Based Resources (IBRs), microgrids face increasing complexity of frequency dynamics, especially after unintentional islanding from the maingrid. These IBRs, on the other hand, provide more control flexibility to shape the frequency dynamics of microgrid and together with advanced communication infrastructure offer new opportunities in the future software-defined microgrids. To enhance the frequency stability of microgrids with high IBR penetration, this paper proposes an optimal scheduling framework for software-defined microgrids to maintain frequency stability by utilizing the non-essential load shedding and dynamical optimization of the virtual inertia and virtual damping from IBRs. Moreover, side effects of these services, namely, the time delay associated with non-essential load shedding and potential IBR control parameter update failure are explicitly modeled to avoid underestimations of frequency deviation and over-optimistic results. The effectiveness and significant economic value of the proposed simultaneous and dynamic virtual inertia and damping provision strategy are demonstrated based on case studies in the modified IEEE 33-bus system.

==> figures/data/Cost_delay/data.txt <==
0	819.7
0.2	821.0
0.4	822.2
0.6	823.5
0.8	825.1
1	826.9


==> figures/data/His_f_df/data.txt <==
-0.800000000000000	4
-0.790000000000000	6
-0.780000000000000	7
-0.770000000000000	3
-0.760000000000000	2
-0.750000000000000	1
-0.740000000000000	1
-0.730000000000000	1
-0.720000000000000	0

==> figures/data/His_f_df/data1.txt <==
-0.774397317002684
-0.771850767220967
-0.774021165956163
-0.783688929030880
-0.796919999238001
-0.751187314240992
-0.753187559928016
-0.747720963696026
-0.790751481186589
-0.778577720750580
-0.761500031282536
-0.788211159188679
-0.776844428241708
-0.767037308371649
-0.785385026422843
-0.787589686971448
-0.727596533570941
-0.775376231283873
-0.737275005243256
-0.788458266025625
-0.793922598161035
-0.791546547513610
-0.766275318106431
-0.777585734073586

==> figures/data/His_f_df/data2.txt <==
-0.596546885138503
-0.583450648700894
-0.551813386078169
-0.626330650948576
-0.529444313481049
-0.583570703125313
-0.582188931061596
-0.551439772549121
-0.547773112572446
-0.559513267012995
-0.567911605550056
-0.590403639771917
-0.611204614396643
-0.618469423339801
-0.661575875367518
-0.844547385434627
-0.540673220740953
-0.511843172137805
-0.676981512437107
-0.701166496562663
-0.511780605589330
-0.541211747202373
-0.502774623880087
-0.661540773453570

==> figures/data/His_f_dfDel/data1.txt <==
-0.784391770970265
-0.780037300559412
-0.742866395799882
-0.806242296150727
-0.816812605847808
-0.762973173936891
-0.774761593125783
-0.813611159256149
-0.820208998503727
-0.821785240348884
-0.804706082030945
-0.816846176101162
-0.795398961834796
-0.785428621052045
-0.812541377348494
-0.815543671206247
-0.763541854507892
-0.793336222230757
-0.823828376054258
-0.765044949643353
-0.817041757684320
-0.790330388247585
-0.826776091553440
-0.831847961799853

==> figures/data/His_f_dfDel/data2.txt <==
-0.784391770970265
-0.780037300559412
-0.742866395799882
-0.806242296150727
-0.816812605847808
-0.762973173936891
-0.764761593125783
-0.813611159256149
-0.820208998503727
-0.821785240348884
-0.804706082030945
-0.816846176101162
-0.795398961834796
-0.785428621052045
-0.812541377348494
-0.815543671206247
-0.753541854507892
-0.793336222230757
-0.823828376054258
-0.755044949643353
-0.817041757684320
-0.790330388247585
-0.826776091553440
-0.831847961799853

==> figures/data/Robust/data.txt <==
0	822
1	836
2	849
3	873
4	959
5	975


==> figures/data/Robust/data0.txt <==
0	879
5	879


==> figures/data/UC/data0.txt <==
1	3.26228201939094
2	3.30051381905649
3	3.30931098591397
4	3.38434380963732
5	3.71500000000000
6	4.59771477864298
7	4.97480821177667
8	5.05419341477752
9	5.09918642190794
10	5.11829928029097
11	5.19452797616408
12	5.00624580101218
13	4.90494779394779
14	4.89272168372066
15	5.01900008810546
16	5.07239836805986
17	5.04737060177767
18	4.99385985289490
19	4.98749726947996
20	4.54848289655058
21	4.00304806809197
22	3.48630770005782
23	3.33650038170321
24	3.27870921294935

==> figures/data/UC/data1.txt <==
1	0.265500000000000
2	0.294220000000000
3	0.418338000000000
4	0.193200000000000
5	0.171356000000000
6	0.268065000000000
7	0.433008000000000
8	0.921642000000000
9	1.39988400000000
10	2.39400000000000
11	2.63590100000000
12	2.86577800000000
13	2.94481200000000
14	3.10569100000000
15	2.96209600000000
16	2.73411900000000
17	1.91780800000000
18	1.39048200000000
19	0.816060000000000
20	0.551842000000000
21	0.457406000000000
22	0.446400000000000
23	0.483507000000000
24	0.338568000000000

==> figures/data/UC/data2.txt <==
1	1.49679429976882
2	1.50630239338169
3	1.39099019599159
4	1.69116598471123
5	2.22157901138354
6	2.82965343798093
7	3.04180839413034
8	2.63255342469009
9	2.19953974218065
10	1.22430444832202
11	1.05862986085307
12	0.644342213798002
13	0.460135481022879
14	0.450004278973996
15	0.604628986635176
16	0.964711790566526
17	1.62958564898575
18	2.10338123820026
19	2.67142995317821
20	2.29557869866338
21	2.04564681526770
22	1.53991514944364
23	1.35300631884029
24	0.916631220863726

==> figures/data/UC/data3.txt <==
1	2
2	2
3	2
4	2
5	2
6	3
7	3
8	3
9	2
10	2
11	2
12	1
13	1
14	1
15	1
16	1
17	2
18	2
19	3
20	2
21	2
22	2
23	2
24	2

==> figures/data/dP/data0.txt <==
-3  0
-0.01   0
0   1
1.99    1
2   0.8
20  0.8

==> figures/data/dP/data1.txt <==
-5   0
1.99    0
2   0.2
25  0.2

==> figures/data/df_EMT/data1.txt <==
0	4.17046815215372e-05
0.100000000000000	6.71201144086808e-05
0.200000000000000	5.22512404188547e-05
0.300000000000000	7.99941823004247e-06
0.400000000000000	-3.80999061633247e-05
0.500000000000000	-5.92393112697209e-05
0.600000000000000	-4.50456241907204e-05
0.700000000000000	-6.36360788064394e-06
0.800000000000000	3.28011334715939e-05
0.900000000000000	-2.01258593885432e-05
1	-0.656465739771259
1.10000000000000	-0.592724779914778
1.20000000000000	-0.508090919059413
1.30000000000000	-0.437933771100117
1.40000000000000	-0.285173405337343
1.50000000000000	-0.311747350255655
1.60000000000000	-0.365187156079500
1.70000000000000	-0.403290506986367
1.80000000000000	-0.391205298453848
1.90000000000000	-0.325957464828586
2	-0.240464733057693
2.10000000000000	-0.182247073293430
2.20000000000000	-0.180088677795488
2.30000000000000	-0.223572802229379
2.40000000000000	-0.271599766042285
2.50000000000000	-0.282560079731254
2.60000000000000	-0.243324202767707
2.70000000000000	-0.176879483277964
2.80000000000000	-0.123787291429309
2.90000000000000	-0.111542294309263
3	-0.135578282026683
3.10000000000000	-0.165940396110087
3.20000000000000	-0.172227992781290
3.30000000000000	-0.145994146067007
3.40000000000000	-0.104259486865872
3.50000000000000	-0.0736583530042823
3.60000000000000	-0.0690851253886582
3.70000000000000	-0.0835950585884959
3.80000000000000	-0.0962376386785591
3.90000000000000	-0.0900201577640791
4	-0.0650359179737869
4.10000000000000	-0.0369231768869238
4.20000000000000	-0.0231179008426530
4.30000000000000	-0.0287334393723959
4.40000000000000	-0.0432630712497573
4.50000000000000	-0.0498162004209812
4.60000000000000	-0.0386221580656265
4.70000000000000	-0.0140904324412683
4.80000000000000	0.00930944136659950
4.90000000000000	0.0183701708189821
5	0.0107838108855818
5.10000000000000	-0.00387735967317004
5.20000000000000	-0.0118817182354525
5.30000000000000	-0.00535352521430887
5.40000000000000	0.0128389735458123
5.50000000000000	0.0321581901485668
5.60000000000000	0.0423152009877192
5.70000000000000	0.0400145880089686
5.80000000000000	0.0301665773302762
5.90000000000000	0.0216001834337931
6	0.0209556815370482
6.10000000000000	0.0289506161145225
6.20000000000000	0.0409275882536775
6.30000000000000	0.0505726804937856
6.40000000000000	0.0539281647603918
6.50000000000000	0.0512023307676834
6.60000000000000	0.0458055241448963
6.70000000000000	0.0418560482353392
6.80000000000000	0.0418900576329084
6.90000000000000	0.0458687738143415
7	0.0516535562151432
7.10000000000000	0.0564261838306557
7.20000000000000	0.0582178716067683
7.30000000000000	0.0568072938208464
7.40000000000000	0.0536415394984002
7.50000000000000	0.0509095163362694
7.60000000000000	0.0502820596626485
7.70000000000000	0.0519989285397682
7.80000000000000	0.0548225797346469
7.90000000000000	0.0568990712388129
8	0.0569890553421815
8.10000000000000	0.0552441374950285
8.20000000000000	0.0529900286374108
8.30000000000000	0.0516938766343089
8.40000000000000	0.0518948332148839
8.50000000000000	0.0528855003337536
8.60000000000000	0.0533501142763870
8.70000000000000	0.0524431519031632
8.80000000000000	0.0504660013125458
8.90000000000000	0.0486144486233586
9	0.0479961806222806
9.10000000000000	0.0486980459022324
9.20000000000000	0.0496555068136750
9.30000000000000	0.0494514023382509
9.40000000000000	0.0474355717774921
9.50000000000000	0.0442930684067988
9.60000000000000	0.0416048368995170
9.70000000000000	0.0407112657500897
9.80000000000000	0.0417152974099244
9.90000000000000	0.0433616392919489
10	0.0438905933349720
10.1000000000000	0.0422607175038947
10.2000000000000	0.0388728108473568
10.3000000000000	0.0352924699915391
10.4000000000000	0.0331843355651928
10.5000000000000	0.0332116412363614
10.6000000000000	0.0346436599845446
10.7000000000000	0.0358939166739614
10.8000000000000	0.0355785482808813
10.9000000000000	0.0333730505012175
11	0.0301348905384335
11.1000000000000	0.0272781075536044
11.2000000000000	0.0258632727664676
11.3000000000000	0.0259969037086105
11.4000000000000	0.0268736087816501
11.5000000000000	0.0273564553931316
11.6000000000000	0.0266771328844562
11.7000000000000	0.0248262127625398
11.8000000000000	0.0224537478270537
11.9000000000000	0.0204141169135319
12	0.0192684611509392
12.1000000000000	0.0190263589075707
12.2000000000000	0.0192261394007598
12.3000000000000	0.0192516673201171
12.4000000000000	0.0186766693852464
12.5000000000000	0.0174535525484121
12.6000000000000	0.0158789928372699
12.7000000000000	0.0143929169441454
12.8000000000000	0.0133377820978708
12.9000000000000	0.0128018332981861
13	0.0126105524581482
13.1000000000000	0.0124502731610315
13.2000000000000	0.0120451186342535
13.3000000000000	0.0112908944466661
13.4000000000000	0.0102827906067537
13.5000000000000	0.00923673396040492
13.6000000000000	0.00836064403178183
13.7000000000000	0.00775123026867053
13.8000000000000	0.00736708852287882
13.9000000000000	0.00707850219108297
14	0.00675096394552710
14.1000000000000	0.00630886685746623
14.2000000000000	0.00575042696521921
14.3000000000000	0.00512250282760252
14.4000000000000	0.00448583799605773
14.5000000000000	0.00389483886024111
14.6000000000000	0.00339308384750048
14.7000000000000	0.00300952477611138
14.8000000000000	0.00274466630689252
14.9000000000000	0.00255459746416553
15	0.00235389184535417
15.1000000000000	0.00205067367411105
15.2000000000000	0.00160144900734294
15.3000000000000	0.00105020067327544
15.4000000000000	0.000517704503436023
15.5000000000000	0.000137225698115251
15.6000000000000	-2.79751023529728e-05
15.7000000000000	-3.12958485637616e-05
15.8000000000000	-1.83287812055566e-05
15.9000000000000	-0.000141707803530955
16	-0.000467395599572651
16.1000000000000	-0.000932710742947984
16.2000000000000	-0.00138419782429566
16.3000000000000	-0.00167187363240007
16.4000000000000	-0.00174002250866112
16.5000000000000	-0.00165777461856198
16.6000000000000	-0.00157245075411983
16.7000000000000	-0.00161792027737140
16.8000000000000	-0.00183660147376641
16.9000000000000	-0.00216158616975104
17	-0.00246505882334491
17.1000000000000	-0.00263829292439954
17.2000000000000	-0.00265259953918351
17.3000000000000	-0.00256716146286085
17.4000000000000	-0.00248512231390441
17.5000000000000	-0.00248986740819468
17.6000000000000	-0.00260105274763833
17.7000000000000	-0.00277298260545400
17.8000000000000	-0.00293001168411688
17.9000000000000	-0.00301307554062269
18	-0.00300924841416250
18.1000000000000	-0.00295067183046505
18.2000000000000	-0.00288898419741557
18.3000000000000	-0.00286409555016687
18.4000000000000	-0.00288570529327625
18.5000000000000	-0.00293509591456687
18.6000000000000	-0.00298174254356354
18.7000000000000	-0.00300215666480030
18.8000000000000	-0.00299003427277622
18.9000000000000	-0.00295436860857257
19	-0.00290996101137420
19.1000000000000	-0.00286804400843665
19.2000000000000	-0.00283252465519468
19.3000000000000	-0.00280220360778571
19.4000000000000	-0.00277516435749081
19.5000000000000	-0.00275097987689599
19.6000000000000	-0.00272924031180566
19.7000000000000	-0.00270656924944823
19.8000000000000	-0.00267583019269491
19.9000000000000	-0.00262946845943968
20	-0.00256530041155945
20.1000000000000	-0.00249038770241294
20.2000000000000	-0.00241920267661178
20.3000000000000	-0.00236599521990177
20.4000000000000	-0.00233564694674449
20.5000000000000	-0.00231914991553950
20.6000000000000	-0.00229750003368778
20.7000000000000	-0.00225248173353398
20.8000000000000	-0.00217801696172470
20.9000000000000	-0.00208479538041595
21	-0.00199477822843464
21.1000000000000	-0.00192849219412872
21.2000000000000	-0.00189276350138046
21.3000000000000	-0.00187650470488687
21.4000000000000	-0.00185726912004469
21.5000000000000	-0.00181460792386567
21.6000000000000	-0.00174207336010646
21.7000000000000	-0.00165065743966353
21.8000000000000	-0.00156184652443769
21.9000000000000	-0.00149481443359467
22	-0.00145559651320792
22.1000000000000	-0.00143449103306270
22.2000000000000	-0.00141266917964789
22.3000000000000	-0.00137348506028701
22.4000000000000	-0.00131160482146508
22.5000000000000	-0.00123493726933932
22.6000000000000	-0.00115899785404661
22.7000000000000	-0.00109767892568391
22.8000000000000	-0.00105597701124283
22.9000000000000	-0.00102842930314040
23	-0.00100334694377646
23.1000000000000	-0.000969741444411532
23.2000000000000	-0.000922872231923222
23.3000000000000	-0.000865736680451534
23.4000000000000	-0.000806422566649312
23.5000000000000	-0.000753384188877937
23.6000000000000	-0.000711350856991144
23.7000000000000	-0.000679710302579073
23.8000000000000	-0.000653634282054560
23.9000000000000	-0.000626889013636833
24	-0.000594774140191268
24.1000000000000	-0.000555938299509617
24.2000000000000	-0.000512549918549876
24.3000000000000	-0.000469024612884672
24.4000000000000	-0.000429978785084217
24.5000000000000	-0.000398251541349759
24.6000000000000	-0.000373746820763743
24.7000000000000	-0.000353539614479925
24.8000000000000	-0.000333222351693863
24.9000000000000	-0.000308947705205398

==> figures/data/df_EMT/data2.txt <==
0	3.32903557165309e-05
0.100000000000000	5.00282895643522e-05
0.200000000000000	3.79558689189707e-05
0.300000000000000	5.35268100065878e-06
0.400000000000000	-2.83815079882288e-05
0.500000000000000	-4.42989653492987e-05
0.600000000000000	-3.45826600067767e-05
0.700000000000000	-6.28012607251094e-06
0.800000000000000	2.36163898392761e-05
0.900000000000000	-3.20093973111288e-05
1	-0.743681669409280
1.10000000000000	-0.580514760088068
1.20000000000000	-0.388164515161918
1.30000000000000	-0.325534097672585
1.40000000000000	-0.282524452650204
1.50000000000000	-0.417677717319617
1.60000000000000	-0.482814794806529
1.70000000000000	-0.429497965626156
1.80000000000000	-0.305047000401338
1.90000000000000	-0.204077156878991
2	-0.188706174029421
2.10000000000000	-0.243323549986106
2.20000000000000	-0.299441479711639
2.30000000000000	-0.300227253457488
2.40000000000000	-0.244519305638604
2.50000000000000	-0.178856847937027
2.60000000000000	-0.151697588305877
2.70000000000000	-0.171461560330349
2.80000000000000	-0.203905589477813
2.90000000000000	-0.207088202706461
3	-0.168965947311190
3.10000000000000	-0.115367631264376
3.20000000000000	-0.0849929358550716
3.30000000000000	-0.0950350384602061
3.40000000000000	-0.127356656256539
3.50000000000000	-0.146032039874149
3.60000000000000	-0.128782656718248
3.70000000000000	-0.0844136246553362
3.80000000000000	-0.0431979434200824
3.90000000000000	-0.0305865092549373
4	-0.0471894751380397
4.10000000000000	-0.0708727560268241
4.20000000000000	-0.0769510951743690
4.30000000000000	-0.0580111265053140
4.40000000000000	-0.0275151223066561
4.50000000000000	-0.00623095785886485
4.60000000000000	-0.00444252689951519
4.70000000000000	-0.0150892432499783
4.80000000000000	-0.0222400379176946
4.90000000000000	-0.0158078189414690
5	0.000663402189116091
5.10000000000000	0.0148343515463822
5.20000000000000	0.0175219195242471
5.30000000000000	0.0107424641963494
5.40000000000000	0.00514151514649175
5.50000000000000	0.00992442778704361
5.60000000000000	0.0246010543318853
5.70000000000000	0.0395287924696353
5.80000000000000	0.0443916530277722
5.90000000000000	0.0371316579635306
6	0.0256847427896523
6.10000000000000	0.0212600729321166
6.20000000000000	0.0291398425180744
6.30000000000000	0.0446645965539139
6.40000000000000	0.0573164770869983
6.50000000000000	0.0591770667909408
6.60000000000000	0.0508417421249308
6.70000000000000	0.0403397730014710
6.80000000000000	0.0364513175879855
6.90000000000000	0.0420748969540274
7	0.0527083831381958
7.10000000000000	0.0606701450333169
7.20000000000000	0.0612268498024060
7.30000000000000	0.0557188470472103
7.40000000000000	0.0496506566291399
7.50000000000000	0.0478936969079136
7.60000000000000	0.0511042707139631
7.70000000000000	0.0559338009906807
7.80000000000000	0.0583141890090666
7.90000000000000	0.0568114529483765
8	0.0533779453113070
8.10000000000000	0.0512456291072760
8.20000000000000	0.0520409262464205
8.30000000000000	0.0545788419736426
8.40000000000000	0.0561404066781634
8.50000000000000	0.0549248466360364
8.60000000000000	0.0515377368954151
8.70000000000000	0.0483677091961576
8.80000000000000	0.0475366342482486
8.90000000000000	0.0492009579652164
9	0.0515314403608502
9.10000000000000	0.0522463302503173
9.20000000000000	0.0503730031373628
9.30000000000000	0.0468643547167191
9.40000000000000	0.0437160973144524
9.50000000000000	0.0424169933593788
9.60000000000000	0.0429702862474890
9.70000000000000	0.0441267116794386
9.80000000000000	0.0444664861144750
9.90000000000000	0.0433942049734426
10	0.0413429425646616
10.1000000000000	0.0392112160378999
10.2000000000000	0.0376283170765301
10.3000000000000	0.0366391455444770
10.4000000000000	0.0359297566369010
10.5000000000000	0.0352464559179833
10.6000000000000	0.0345816516590303
10.7000000000000	0.0340097143296614
10.8000000000000	0.0334230887079912
10.9000000000000	0.0325009845347557
11	0.0309870392514844
11.1000000000000	0.0290184205977850
11.2000000000000	0.0271599864216754
11.3000000000000	0.0260432582091508
11.4000000000000	0.0258701794748584
11.5000000000000	0.0261915274651436
11.6000000000000	0.0261724508494132
11.7000000000000	0.0251732589122955
11.8000000000000	0.0232151381652090
11.9000000000000	0.0209769742406429
12	0.0193220241935094
12.1000000000000	0.0187044631834149
12.2000000000000	0.0188843508655079
12.3000000000000	0.0191358130826247
12.4000000000000	0.0187680857629319
12.5000000000000	0.0175720754065001
12.6000000000000	0.0158950845845113
12.7000000000000	0.0143389057804616
12.8000000000000	0.0133374868476821
12.9000000000000	0.0129160745051160
13	0.0127607443011818
13.1000000000000	0.0124913477000727
13.2000000000000	0.0119112705885754
13.3000000000000	0.0110714562737890
13.4000000000000	0.0101544759875927
13.5000000000000	0.00931209900609353
13.6000000000000	0.00858810945214783
13.7000000000000	0.00795510937320276
13.8000000000000	0.00739276868757577
13.9000000000000	0.00691807962212965
14	0.00654432329974142
14.1000000000000	0.00622341808336535
14.2000000000000	0.00584404066426958
14.3000000000000	0.00530360449466971
14.4000000000000	0.00459858513482958
14.5000000000000	0.00385228215044053
14.6000000000000	0.00324542044570997
14.7000000000000	0.00289412546509771
14.8000000000000	0.00276530045507817
14.9000000000000	0.00269385596130822
15	0.00249074788794157
15.1000000000000	0.00206503441653738
15.2000000000000	0.00147616216567725
15.3000000000000	0.000885973163959331
15.4000000000000	0.000450398088416848
15.5000000000000	0.000226887073328519
15.6000000000000	0.000153942145490471
15.7000000000000	0.000104462585193144
15.8000000000000	-3.23940254637334e-05
15.9000000000000	-0.000295009176620176
16	-0.000645171439559444
16.1000000000000	-0.00100473925751410
16.2000000000000	-0.00130164578833303
16.3000000000000	-0.00149933291006821
16.4000000000000	-0.00160268260721852
16.5000000000000	-0.00164803210115583
16.6000000000000	-0.00168689263736088
16.7000000000000	-0.00176769813731714
16.8000000000000	-0.00191718924844209
16.9000000000000	-0.00212651407106801
17	-0.00235117269359153
17.1000000000000	-0.00253046378088317
17.2000000000000	-0.00262004949936445
17.3000000000000	-0.00261929820933648
17.4000000000000	-0.00257448028431417
17.5000000000000	-0.00255289239537937
17.6000000000000	-0.00260273304414471
17.7000000000000	-0.00272438382818485
17.8000000000000	-0.00287190587822561
17.9000000000000	-0.00298334467538630
18	-0.00301926510798356
18.1000000000000	-0.00298439274473927
18.2000000000000	-0.00292000398731673
18.3000000000000	-0.00287490829748660
18.4000000000000	-0.00287595248870343
18.5000000000000	-0.00291656795524009
18.6000000000000	-0.00296743840552949
18.7000000000000	-0.00299837168649619
18.8000000000000	-0.00299535174347110
18.9000000000000	-0.00296339076538976
19	-0.00291741595548511
19.1000000000000	-0.00287080536857276
19.2000000000000	-0.00282992982524377
19.3000000000000	-0.00279594323693289
19.4000000000000	-0.00276890962678411
19.5000000000000	-0.00274892920288317
19.6000000000000	-0.00273348604779955
19.7000000000000	-0.00271494544596684
19.8000000000000	-0.00268251395883989
19.9000000000000	-0.00262883383712942
20	-0.00255655723797876
20.1000000000000	-0.00247915658923570
20.2000000000000	-0.00241405793608485
20.3000000000000	-0.00237201651657193
20.4000000000000	-0.00234987509997786
20.5000000000000	-0.00233190166939679
20.6000000000000	-0.00229913603027043
20.7000000000000	-0.00224079051125037
20.8000000000000	-0.00216048562164728
20.9000000000000	-0.00207368216993964
21	-0.00199834898940154
21.1000000000000	-0.00194485213458884
21.2000000000000	-0.00191094374645873
21.3000000000000	-0.00188412903499635
21.4000000000000	-0.00184925990236451
21.5000000000000	-0.00179665062308154
21.6000000000000	-0.00172646042885638
21.7000000000000	-0.00164766075239187
21.8000000000000	-0.00157283643628048
21.9000000000000	-0.00151182912639602
22	-0.00146727892660903
22.1000000000000	-0.00143388012646628
22.2000000000000	-0.00140139334995570
22.3000000000000	-0.00135984495250596
22.4000000000000	-0.00130444467151658
22.5000000000000	-0.00123787555717458
22.6000000000000	-0.00116880407587228
22.7000000000000	-0.00110733174012501
22.8000000000000	-0.00105971281835537
22.9000000000000	-0.00102515633695788
23	-0.000996462403549669
23.1000000000000	-0.000964112456362520
23.2000000000000	-0.000921493416141672
23.3000000000000	-0.000868313872529059
23.4000000000000	-0.000810389332409622
23.5000000000000	-0.000756117230262254
23.6000000000000	-0.000711821401554458
23.7000000000000	-0.000678608578711382
23.8000000000000	-0.000652303764491768
23.9000000000000	-0.000626162374976480
24	-0.000594588384851269
24.1000000000000	-0.000555795172683671
24.2000000000000	-0.000512214571297687
24.3000000000000	-0.000468795520477405
24.4000000000000	-0.000430357442829377
24.5000000000000	-0.000399377206031226
24.6000000000000	-0.000375128483192655
24.7000000000000	-0.000354330124537339
24.8000000000000	-0.000332817906647520
24.9000000000000	-0.000307455026797854

==> figures/data/df_EMT/data3.txt <==
0	6.26753761423515e-05
0.100000000000000	8.29717486539039e-05
0.200000000000000	5.58795513683208e-05
0.300000000000000	2.91307173938549e-07
0.400000000000000	-5.08488800221585e-05
0.500000000000000	-6.99870570031180e-05
0.600000000000000	-4.95293895852456e-05
0.700000000000000	-4.04959067168420e-06
0.800000000000000	3.97446549271763e-05
0.900000000000000	-1.18574757929655e-05
1	-0.524811080405664
1.10000000000000	-0.564117219227572
1.20000000000000	-0.596917052376839
1.30000000000000	-0.578600740130267
1.40000000000000	-0.380895579674910
1.50000000000000	-0.299728272747114
1.60000000000000	-0.257652928210945
1.70000000000000	-0.276753832070100
1.80000000000000	-0.332126636282276
1.90000000000000	-0.371822717842501
2	-0.356095226709131
2.10000000000000	-0.285593692812730
2.20000000000000	-0.199630987769829
2.30000000000000	-0.147952109233567
2.40000000000000	-0.156031715753897
2.50000000000000	-0.208024658883360
2.60000000000000	-0.259452016602990
2.70000000000000	-0.268999106607019
2.80000000000000	-0.225288731408213
2.90000000000000	-0.151673904152193
3	-0.0889242007611957
3.10000000000000	-0.0684273269524161
3.20000000000000	-0.0931981226157908
3.30000000000000	-0.138381878189416
3.40000000000000	-0.169086945280825
3.50000000000000	-0.162332523298636
3.60000000000000	-0.119588947108814
3.70000000000000	-0.0638408782932587
3.80000000000000	-0.0242156472184119
3.90000000000000	-0.0180871469313137
4	-0.0416401508824571
4.10000000000000	-0.0739076951795792
4.20000000000000	-0.0906196003618653
4.30000000000000	-0.0788385006596648
4.40000000000000	-0.0438418123757489
4.50000000000000	-0.00475592277648596
4.60000000000000	0.0179793661703176
4.70000000000000	0.0153736872764332
4.80000000000000	-0.00526196777395849
4.90000000000000	-0.0261698365451801
5	-0.0311839246418399
5.10000000000000	-0.0157537030981714
5.20000000000000	0.0111530952112326
5.30000000000000	0.0338804231491796
5.40000000000000	0.0408082707745772
5.50000000000000	0.0316829249284634
5.60000000000000	0.0167393073386712
5.70000000000000	0.00880230014676520
5.80000000000000	0.0144034387551517
5.90000000000000	0.0300436963792550
6	0.0456269072738158
6.10000000000000	0.0520767225142804
6.20000000000000	0.0475436605627067
6.30000000000000	0.0379990470644875
6.40000000000000	0.0322722065799030
6.50000000000000	0.0355066374909008
6.60000000000000	0.0457979309021683
6.70000000000000	0.0561394173062346
6.80000000000000	0.0598725508790599
6.90000000000000	0.0554743592090934
7	0.0473079049956482
7.10000000000000	0.0421219034720544
7.20000000000000	0.0441134379879993
7.30000000000000	0.0521186654584160
7.40000000000000	0.0607208313588215
7.50000000000000	0.0642421122189851
7.60000000000000	0.0606795448944120
7.70000000000000	0.0528730090998064
7.80000000000000	0.0462943417385298
7.90000000000000	0.0452255319324835
8	0.0500276120318788
8.10000000000000	0.0571990413581369
8.20000000000000	0.0619238104529252
8.30000000000000	0.0612427859859310
8.40000000000000	0.0557676310171573
8.50000000000000	0.0489850658234825
8.60000000000000	0.0448299914999839
8.70000000000000	0.0452317943819347
8.80000000000000	0.0491567725583364
8.90000000000000	0.0535555884655325
9	0.0554095816709466
9.10000000000000	0.0535111235323360
9.20000000000000	0.0489527474681317
9.30000000000000	0.0442051848070280
9.40000000000000	0.0415130382905682
9.50000000000000	0.0416356963097087
9.60000000000000	0.0436175739416533
9.70000000000000	0.0455779477636320
9.80000000000000	0.0459181676615705
9.90000000000000	0.0441863513865470
10	0.0411509018814304
10.1000000000000	0.0381637162367965
10.2000000000000	0.0362959447616529
10.3000000000000	0.0357857118865113
10.4000000000000	0.0360676088578460
10.5000000000000	0.0362650276851451
10.6000000000000	0.0357662744302500
10.7000000000000	0.0345158195488349
10.8000000000000	0.0328948813844931
10.9000000000000	0.0313558337336906
11	0.0301105127554413
11.1000000000000	0.0290784293112323
11.2000000000000	0.0280744391972221
11.3000000000000	0.0270372543005604
11.4000000000000	0.0260947339233519
11.5000000000000	0.0254167556477392
11.6000000000000	0.0249935962766990
11.7000000000000	0.0245494964632431
11.8000000000000	0.0236978467943305
11.9000000000000	0.0222431266191769
12	0.0203955502859216
12.1000000000000	0.0187057966769438
12.2000000000000	0.0177274920898352
12.3000000000000	0.0176261171163761
12.4000000000000	0.0180147633184363
12.5000000000000	0.0181571476808617
12.6000000000000	0.0174278192122274
12.7000000000000	0.0157313516527030
12.8000000000000	0.0135931752719998
12.9000000000000	0.0118463086858633
13	0.0111090282990239
13.1000000000000	0.0113916162943989
13.2000000000000	0.0120876934672992
13.3000000000000	0.0123547937280144
13.4000000000000	0.0116381281141875
13.5000000000000	0.0100044269064181
13.6000000000000	0.00808171564071314
13.7000000000000	0.00665626970264899
13.8000000000000	0.00619083489149352
13.9000000000000	0.00656430176512901
14	0.00717917655180755
14.1000000000000	0.00734808273426757
14.2000000000000	0.00670632845900132
14.3000000000000	0.00540075416566199
14.4000000000000	0.00396041769742839
14.5000000000000	0.00295394936414839
14.6000000000000	0.00265605967830318
14.7000000000000	0.00291847524119537
14.8000000000000	0.00329977322263308
14.9000000000000	0.00335041530217628
15	0.00286980360979239
15.1000000000000	0.00198979668767252
15.2000000000000	0.00105787146468528
15.3000000000000	0.000412752644975423
15.4000000000000	0.000195250701678362
15.5000000000000	0.000297435708919713
15.6000000000000	0.000459499658932994
15.7000000000000	0.000437632725913684
15.8000000000000	0.000136713350176731
15.9000000000000	-0.000362138768389975
16	-0.000877667189642661
16.1000000000000	-0.00124727559491000
16.2000000000000	-0.00141323655525327
16.3000000000000	-0.00143310787799666
16.4000000000000	-0.00142302608914735
16.5000000000000	-0.00148017208399853
16.6000000000000	-0.00163397574004354
16.7000000000000	-0.00184841636707067
16.8000000000000	-0.00206196897229616
16.9000000000000	-0.00223129005586298
17	-0.00235004296631092
17.1000000000000	-0.00243732320325041
17.2000000000000	-0.00251234430349134
17.3000000000000	-0.00257822814827779
17.4000000000000	-0.00262610605627378
17.5000000000000	-0.00265232259221981
17.6000000000000	-0.00267099842874319
17.7000000000000	-0.00270895489019984
17.8000000000000	-0.00278543645105156
17.9000000000000	-0.00289265476483613
18	-0.00299413906913404
18.1000000000000	-0.00304520426496757
18.2000000000000	-0.00302297286433273
18.3000000000000	-0.00294498433902501
18.4000000000000	-0.00286204575402405
18.5000000000000	-0.00282825952722110
18.6000000000000	-0.00286708513189182
18.7000000000000	-0.00295569577171195
18.8000000000000	-0.00303828465836542
18.9000000000000	-0.00306014850406433
19	-0.00300094019730135
19.1000000000000	-0.00288629376036853
19.2000000000000	-0.00277117836053720
19.3000000000000	-0.00270626437831822
19.4000000000000	-0.00270858307655775
19.5000000000000	-0.00275393534686252
19.6000000000000	-0.00279410217232823
19.7000000000000	-0.00278667210904693
19.8000000000000	-0.00271875458256854
19.9000000000000	-0.00261126498337982
20	-0.00250338580563725
20.1000000000000	-0.00242855470381609
20.2000000000000	-0.00239689196468496
20.3000000000000	-0.00239320384970432
20.4000000000000	-0.00238933167544253
20.5000000000000	-0.00236152655988420
20.6000000000000	-0.00230223081343794
20.7000000000000	-0.00222079598049041
20.8000000000000	-0.00213505053763496
20.9000000000000	-0.00206042317752897
21	-0.00200314911528054
21.1000000000000	-0.00196008935371972
21.2000000000000	-0.00192320197402951
21.3000000000000	-0.00188462864217864
21.4000000000000	-0.00183943815795118
21.5000000000000	-0.00178572154961310
21.6000000000000	-0.00172367918133964
21.7000000000000	-0.00165532126298218
21.8000000000000	-0.00158486951758519
21.9000000000000	-0.00151856297834319
22	-0.00146266470450240
22.1000000000000	-0.00142003211572816
22.2000000000000	-0.00138735458691475
22.3000000000000	-0.00135548257672979
22.4000000000000	-0.00131361580477385
22.5000000000000	-0.00125546397337362
22.6000000000000	-0.00118369053686063
22.7000000000000	-0.00110947738869049
22.8000000000000	-0.00104682054642979
22.9000000000000	-0.00100453967565528
23	-0.000980737739383342
23.1000000000000	-0.000963307108964862
23.2000000000000	-0.000936551743775382
23.3000000000000	-0.000890226156072260
23.4000000000000	-0.000825648601813223
23.5000000000000	-0.000755148624089208
23.6000000000000	-0.000695043262853856
23.7000000000000	-0.000656235662889193
23.8000000000000	-0.000637975110743816
23.9000000000000	-0.000628435993709764
24	-0.000611700660323455
24.1000000000000	-0.000576953577347550
24.2000000000000	-0.000524484659674140
24.3000000000000	-0.000465116664217780
24.4000000000000	-0.000413630349945238
24.5000000000000	-0.000380230324830699
24.6000000000000	-0.000365044208941456
24.7000000000000	-0.000358637072366830
24.8000000000000	-0.000347890313756594
24.9000000000000	-0.000323554910748314

==> figures/data/df_EMT/data4.txt <==
0	3.50713648344936e-06
0.100000000000000	1.24621681862891e-05
0.200000000000000	1.84007269155018e-05
0.300000000000000	1.50292616041270e-05
0.400000000000000	9.38178033038639e-07
0.500000000000000	-1.69981316133772e-05
0.600000000000000	-2.69519141227192e-05
0.700000000000000	-2.05202911018887e-05
0.800000000000000	1.55821240355181e-07
0.900000000000000	-4.78919840768985e-05
1	-0.627131496889670
1.10000000000000	-0.574448292595238
1.20000000000000	-0.516250578438161
1.30000000000000	-0.467550633396795
1.40000000000000	-0.318056563002170
1.50000000000000	-0.327986501719192
1.60000000000000	-0.355576678727971
1.70000000000000	-0.375037973769836
1.80000000000000	-0.362941911650133
1.90000000000000	-0.315277875738683
2	-0.252538224004682
2.10000000000000	-0.207311898350232
2.20000000000000	-0.201135071457151
2.30000000000000	-0.228140204651448
2.40000000000000	-0.259261303743983
2.50000000000000	-0.263668800531235
2.60000000000000	-0.230892733209200
2.70000000000000	-0.177620683639353
2.80000000000000	-0.134491090678708
2.90000000000000	-0.122938423220279
3	-0.140013092582874
3.10000000000000	-0.162528501053614
3.20000000000000	-0.165999759387733
3.30000000000000	-0.142750464821769
3.40000000000000	-0.105779912275765
3.50000000000000	-0.0769589870600584
3.60000000000000	-0.0698372537853420
3.70000000000000	-0.0803985296575960
3.80000000000000	-0.0919713035597025
3.90000000000000	-0.0892300649161149
4	-0.0697085578589729
4.10000000000000	-0.0442921754136105
4.20000000000000	-0.0275171782027606
4.30000000000000	-0.0261447944154092
4.40000000000000	-0.0348096510472717
4.50000000000000	-0.0412489878940969
4.60000000000000	-0.0361540144483197
4.70000000000000	-0.0197846728680740
4.80000000000000	-0.000843184378166439
4.90000000000000	0.0106629767842881
5	0.0107303744701825
5.10000000000000	0.00358951388639506
5.20000000000000	-0.00214005465248079
5.30000000000000	0.000117327838760062
5.40000000000000	0.0107165574171697
5.50000000000000	0.0243756562498187
5.60000000000000	0.0343678193329033
5.70000000000000	0.0369961420256393
5.80000000000000	0.0334463313628663
5.90000000000000	0.0283277005227689
6	0.0264164575433645
6.10000000000000	0.0298749090324946
6.20000000000000	0.0374351019270136
6.30000000000000	0.0456104342629393
6.40000000000000	0.0508954265222161
6.50000000000000	0.0516313250552436
6.60000000000000	0.0486796679217039
6.70000000000000	0.0447652771146856
6.80000000000000	0.0429184222004542
6.90000000000000	0.0447997891637830
7	0.0497836400081297
7.10000000000000	0.0553421940915833
7.20000000000000	0.0585682222703066
7.30000000000000	0.0579678743631651
7.40000000000000	0.0544066185788095
7.50000000000000	0.0505498531197268
7.60000000000000	0.0491109628839859
7.70000000000000	0.0510584883303633
7.80000000000000	0.0550056473656746
7.90000000000000	0.0582156464080541
8	0.0585291945856981
8.10000000000000	0.0558474351593696
8.20000000000000	0.0521125960680713
8.30000000000000	0.0498343750584440
8.40000000000000	0.0502741367890380
8.50000000000000	0.0526113034697839
8.60000000000000	0.0546540131762785
8.70000000000000	0.0545153009807686
8.80000000000000	0.0519901627259456
8.90000000000000	0.0486294148926492
9	0.0465073958009188
9.10000000000000	0.0466526519764632
9.20000000000000	0.0483207492100313
9.30000000000000	0.0496134427476436
9.40000000000000	0.0489322214472532
9.50000000000000	0.0461600631800507
9.60000000000000	0.0427111903205535
9.70000000000000	0.0404565398169432
9.80000000000000	0.0403529364078870
9.90000000000000	0.0417792559809171
10	0.0430262723567343
10.1000000000000	0.0425417515234883
10.2000000000000	0.0400151513529234
10.3000000000000	0.0365462414903917
10.4000000000000	0.0338285682745410
10.5000000000000	0.0329705440340700
10.6000000000000	0.0337838786121891
10.7000000000000	0.0349880588980422
10.8000000000000	0.0351265354179731
10.9000000000000	0.0335312986771674
11	0.0306960957934299
11.1000000000000	0.0278652741081287
11.2000000000000	0.0261777653768391
11.3000000000000	0.0259606212448571
11.4000000000000	0.0266061044831156
11.5000000000000	0.0270455933547986
11.6000000000000	0.0264559283188937
11.7000000000000	0.0247330322136807
11.8000000000000	0.0224704129073205
11.9000000000000	0.0205187599788736
12	0.0194478999065623
12.1000000000000	0.0192468412792018
12.2000000000000	0.0194076661625953
12.3000000000000	0.0192900842931865
12.4000000000000	0.0185125281293524
12.5000000000000	0.0171369955391842
12.6000000000000	0.0155697106757885
12.7000000000000	0.0142768049957870
12.8000000000000	0.0135069751478412
12.9000000000000	0.0131809054657617
13	0.0129875331711055
13.1000000000000	0.0126011400895104
13.2000000000000	0.0118742145501244
13.3000000000000	0.0108950363372806
13.4000000000000	0.00989503573910811
13.5000000000000	0.00908427423719438
13.6000000000000	0.00852708413394465
13.7000000000000	0.00812966828538098
13.8000000000000	0.00773072686599596
13.9000000000000	0.00722063090656422
14	0.00660527358853968
14.1000000000000	0.00597858225225401
14.2000000000000	0.00543556039229787
14.3000000000000	0.00499690935711672
14.4000000000000	0.00460093876060386
14.5000000000000	0.00416329208597022
14.6000000000000	0.00365295738707694
14.7000000000000	0.00312266998984290
14.8000000000000	0.00266921328826830
14.9000000000000	0.00235455606781121
15	0.00214986789526417
15.1000000000000	0.00194789609516577
15.2000000000000	0.00163760781214661
15.3000000000000	0.00118719659692956
15.4000000000000	0.000673486652998379
15.5000000000000	0.000233760190657129
15.6000000000000	-2.77551646493679e-05
15.7000000000000	-0.000113248104389729
15.8000000000000	-0.000132689255007423
15.9000000000000	-0.000231713053006621
16	-0.000495451346951281
16.1000000000000	-0.000893604051587227
16.2000000000000	-0.00130269255143589
16.3000000000000	-0.00158851518130720
16.4000000000000	-0.00169235527565592
16.5000000000000	-0.00166460783685540
16.6000000000000	-0.00162699233283992
16.7000000000000	-0.00169211083869247
16.8000000000000	-0.00189462076461366
16.9000000000000	-0.00217662391722495
17	-0.00243173328503377
17.1000000000000	-0.00257476432029780
17.2000000000000	-0.00259118432898608
17.3000000000000	-0.00253800725812159
17.4000000000000	-0.00250121140158432
17.5000000000000	-0.00254103094368296
17.6000000000000	-0.00265995115599327
17.7000000000000	-0.00280967993670778
17.8000000000000	-0.00292731545332270
17.9000000000000	-0.00297464163254879
18	-0.00295656444405157
18.1000000000000	-0.00291105501787903
18.2000000000000	-0.00288134160685516
18.3000000000000	-0.00288994881735616
18.4000000000000	-0.00292971753466542
18.5000000000000	-0.00297408136737065
18.6000000000000	-0.00299687055298647
18.7000000000000	-0.00298791286136579
18.8000000000000	-0.00295576290083144
18.9000000000000	-0.00291836374590793
19	-0.00288976900096383
19.1000000000000	-0.00287209169975655
19.2000000000000	-0.00285694485247234
19.3000000000000	-0.00283378846830829
19.4000000000000	-0.00279839288400641
19.5000000000000	-0.00275544861772226
19.6000000000000	-0.00271408152351882
19.7000000000000	-0.00268016138908755
19.8000000000000	-0.00265132898992160
19.9000000000000	-0.00261844715951365
20	-0.00257243846767896
20.1000000000000	-0.00251154212974281
20.2000000000000	-0.00244363941731385
20.3000000000000	-0.00238168327093780
20.4000000000000	-0.00233511613671744
20.5000000000000	-0.00230310125845179
20.6000000000000	-0.00227437110252637
20.7000000000000	-0.00223412721072569
20.8000000000000	-0.00217364308986445
20.9000000000000	-0.00209626382595141
21	-0.00201574625439904
21.1000000000000	-0.00194786003806180
21.2000000000000	-0.00190058807103044
21.3000000000000	-0.00186919548641196
21.4000000000000	-0.00183927978024911
21.5000000000000	-0.00179578776733913
21.6000000000000	-0.00173223739588557
21.7000000000000	-0.00165441270434941
21.8000000000000	-0.00157645148551822
21.9000000000000	-0.00151206020299388
22	-0.00146645898302933
22.1000000000000	-0.00143388501095021
22.2000000000000	-0.00140177512186757
22.3000000000000	-0.00135863031600791
22.4000000000000	-0.00130058998193572
22.5000000000000	-0.00123295685428959
22.6000000000000	-0.00116628054469270
22.7000000000000	-0.00110985577301881
22.8000000000000	-0.00106668100374407
22.9000000000000	-0.00103258850618460
23	-0.000999495368859682
23.1000000000000	-0.000960372172120194
23.2000000000000	-0.000912895887408283
23.3000000000000	-0.000859972069476300
23.4000000000000	-0.000807357896827066
23.5000000000000	-0.000760184450067647
23.6000000000000	-0.000720451857264548
23.7000000000000	-0.000686626162250681
23.8000000000000	-0.000655109497382234
23.9000000000000	-0.000622406822378685
24	-0.000586736567308455
24.1000000000000	-0.000548441567243541
24.2000000000000	-0.000509337684089228
24.3000000000000	-0.000471618971532584
24.4000000000000	-0.000436928862433406
24.5000000000000	-0.000405901218508142
24.6000000000000	-0.000378144082767151
24.7000000000000	-0.000352498388849765
24.8000000000000	-0.000327445610617261
24.9000000000000	-0.000301606551813549

==> figures/data/df_EMT/data5.txt <==
0	3.50713648344936e-06
0.100000000000000	1.24621681862891e-05
0.200000000000000	1.84007269155018e-05
0.300000000000000	1.50292616041270e-05
0.400000000000000	9.38178033038639e-07
0.500000000000000	-1.69981316133772e-05
0.600000000000000	-2.69519141227192e-05
0.700000000000000	-2.05202911018887e-05
0.800000000000000	1.55821240355181e-07
0.900000000000000	-4.78919840768985e-05
1	-0.627131496889670
1.10000000000000	-0.574448292595238
1.20000000000000	-0.516250578438161
1.30000000000000	-0.467550633396795
1.40000000000000	-0.318056563002170
1.50000000000000	-0.327986501719192
1.60000000000000	-0.355576678727971
1.70000000000000	-0.375037973769836
1.80000000000000	-0.362941911650133
1.90000000000000	-0.315277875738683
2	-0.252538224004682
2.10000000000000	-0.207311898350232
2.20000000000000	-0.201135071457151
2.30000000000000	-0.228140204651448
2.40000000000000	-0.259261303743983
2.50000000000000	-0.263668800531235
2.60000000000000	-0.230892733209200
2.70000000000000	-0.177620683639353
2.80000000000000	-0.134491090678708
2.90000000000000	-0.122938423220279
3	-0.140013092582874
3.10000000000000	-0.162528501053614
3.20000000000000	-0.165999759387733
3.30000000000000	-0.142750464821769
3.40000000000000	-0.105779912275765
3.50000000000000	-0.0769589870600584
3.60000000000000	-0.0698372537853420
3.70000000000000	-0.0803985296575960
3.80000000000000	-0.0919713035597025
3.90000000000000	-0.0892300649161149
4	-0.0697085578589729
4.10000000000000	-0.0442921754136105
4.20000000000000	-0.0275171782027606
4.30000000000000	-0.0261447944154092
4.40000000000000	-0.0348096510472717
4.50000000000000	-0.0412489878940969
4.60000000000000	-0.0361540144483197
4.70000000000000	-0.0197846728680740
4.80000000000000	-0.000843184378166439
4.90000000000000	0.0106629767842881
5	0.0107303744701825
5.10000000000000	0.00358951388639506
5.20000000000000	-0.00214005465248079
5.30000000000000	0.000117327838760062
5.40000000000000	0.0107165574171697
5.50000000000000	0.0243756562498187
5.60000000000000	0.0343678193329033
5.70000000000000	0.0369961420256393
5.80000000000000	0.0334463313628663
5.90000000000000	0.0283277005227689
6	0.0264164575433645
6.10000000000000	0.0298749090324946
6.20000000000000	0.0374351019270136
6.30000000000000	0.0456104342629393
6.40000000000000	0.0508954265222161
6.50000000000000	0.0516313250552436
6.60000000000000	0.0486796679217039
6.70000000000000	0.0447652771146856
6.80000000000000	0.0429184222004542
6.90000000000000	0.0447997891637830
7	0.0497836400081297
7.10000000000000	0.0553421940915833
7.20000000000000	0.0585682222703066
7.30000000000000	0.0579678743631651
7.40000000000000	0.0544066185788095
7.50000000000000	0.0505498531197268
7.60000000000000	0.0491109628839859
7.70000000000000	0.0510584883303633
7.80000000000000	0.0550056473656746
7.90000000000000	0.0582156464080541
8	0.0585291945856981
8.10000000000000	0.0558474351593696
8.20000000000000	0.0521125960680713
8.30000000000000	0.0498343750584440
8.40000000000000	0.0502741367890380
8.50000000000000	0.0526113034697839
8.60000000000000	0.0546540131762785
8.70000000000000	0.0545153009807686
8.80000000000000	0.0519901627259456
8.90000000000000	0.0486294148926492
9	0.0465073958009188
9.10000000000000	0.0466526519764632
9.20000000000000	0.0483207492100313
9.30000000000000	0.0496134427476436
9.40000000000000	0.0489322214472532
9.50000000000000	0.0461600631800507
9.60000000000000	0.0427111903205535
9.70000000000000	0.0404565398169432
9.80000000000000	0.0403529364078870
9.90000000000000	0.0417792559809171
10	0.0430262723567343
10.1000000000000	0.0425417515234883
10.2000000000000	0.0400151513529234
10.3000000000000	0.0365462414903917
10.4000000000000	0.0338285682745410
10.5000000000000	0.0329705440340700
10.6000000000000	0.0337838786121891
10.7000000000000	0.0349880588980422
10.8000000000000	0.0351265354179731
10.9000000000000	0.0335312986771674
11	0.0306960957934299
11.1000000000000	0.0278652741081287
11.2000000000000	0.0261777653768391
11.3000000000000	0.0259606212448571
11.4000000000000	0.0266061044831156
11.5000000000000	0.0270455933547986
11.6000000000000	0.0264559283188937
11.7000000000000	0.0247330322136807
11.8000000000000	0.0224704129073205
11.9000000000000	0.0205187599788736
12	0.0194478999065623
12.1000000000000	0.0192468412792018
12.2000000000000	0.0194076661625953
12.3000000000000	0.0192900842931865
12.4000000000000	0.0185125281293524
12.5000000000000	0.0171369955391842
12.6000000000000	0.0155697106757885
12.7000000000000	0.0142768049957870
12.8000000000000	0.0135069751478412
12.9000000000000	0.0131809054657617
13	0.0129875331711055
13.1000000000000	0.0126011400895104
13.2000000000000	0.0118742145501244
13.3000000000000	0.0108950363372806
13.4000000000000	0.00989503573910811
13.5000000000000	0.00908427423719438
13.6000000000000	0.00852708413394465
13.7000000000000	0.00812966828538098
13.8000000000000	0.00773072686599596
13.9000000000000	0.00722063090656422
14	0.00660527358853968
14.1000000000000	0.00597858225225401
14.2000000000000	0.00543556039229787
14.3000000000000	0.00499690935711672
14.4000000000000	0.00460093876060386
14.5000000000000	0.00416329208597022
14.6000000000000	0.00365295738707694
14.7000000000000	0.00312266998984290
14.8000000000000	0.00266921328826830
14.9000000000000	0.00235455606781121
15	0.00214986789526417
15.1000000000000	0.00194789609516577
15.2000000000000	0.00163760781214661
15.3000000000000	0.00118719659692956
15.4000000000000	0.000673486652998379
15.5000000000000	0.000233760190657129
15.6000000000000	-2.77551646493679e-05
15.7000000000000	-0.000113248104389729
15.8000000000000	-0.000132689255007423
15.9000000000000	-0.000231713053006621
16	-0.000495451346951281
16.1000000000000	-0.000893604051587227
16.2000000000000	-0.00130269255143589
16.3000000000000	-0.00158851518130720
16.4000000000000	-0.00169235527565592
16.5000000000000	-0.00166460783685540
16.6000000000000	-0.00162699233283992
16.7000000000000	-0.00169211083869247
16.8000000000000	-0.00189462076461366
16.9000000000000	-0.00217662391722495
17	-0.00243173328503377
17.1000000000000	-0.00257476432029780
17.2000000000000	-0.00259118432898608
17.3000000000000	-0.00253800725812159
17.4000000000000	-0.00250121140158432
17.5000000000000	-0.00254103094368296
17.6000000000000	-0.00265995115599327
17.7000000000000	-0.00280967993670778
17.8000000000000	-0.00292731545332270
17.9000000000000	-0.00297464163254879
18	-0.00295656444405157
18.1000000000000	-0.00291105501787903
18.2000000000000	-0.00288134160685516
18.3000000000000	-0.00288994881735616
18.4000000000000	-0.00292971753466542
18.5000000000000	-0.00297408136737065
18.6000000000000	-0.00299687055298647
18.7000000000000	-0.00298791286136579
18.8000000000000	-0.00295576290083144
18.9000000000000	-0.00291836374590793
19	-0.00288976900096383
19.1000000000000	-0.00287209169975655
19.2000000000000	-0.00285694485247234
19.3000000000000	-0.00283378846830829
19.4000000000000	-0.00279839288400641
19.5000000000000	-0.00275544861772226
19.6000000000000	-0.00271408152351882
19.7000000000000	-0.00268016138908755
19.8000000000000	-0.00265132898992160
19.9000000000000	-0.00261844715951365
20	-0.00257243846767896
20.1000000000000	-0.00251154212974281
20.2000000000000	-0.00244363941731385
20.3000000000000	-0.00238168327093780
20.4000000000000	-0.00233511613671744
20.5000000000000	-0.00230310125845179
20.6000000000000	-0.00227437110252637
20.7000000000000	-0.00223412721072569
20.8000000000000	-0.00217364308986445
20.9000000000000	-0.00209626382595141
21	-0.00201574625439904
21.1000000000000	-0.00194786003806180
21.2000000000000	-0.00190058807103044
21.3000000000000	-0.00186919548641196
21.4000000000000	-0.00183927978024911
21.5000000000000	-0.00179578776733913
21.6000000000000	-0.00173223739588557
21.7000000000000	-0.00165441270434941
21.8000000000000	-0.00157645148551822
21.9000000000000	-0.00151206020299388
22	-0.00146645898302933
22.1000000000000	-0.00143388501095021
22.2000000000000	-0.00140177512186757
22.3000000000000	-0.00135863031600791
22.4000000000000	-0.00130058998193572
22.5000000000000	-0.00123295685428959
22.6000000000000	-0.00116628054469270
22.7000000000000	-0.00110985577301881
22.8000000000000	-0.00106668100374407
22.9000000000000	-0.00103258850618460
23	-0.000999495368859682
23.1000000000000	-0.000960372172120194
23.2000000000000	-0.000912895887408283
23.3000000000000	-0.000859972069476300
23.4000000000000	-0.000807357896827066
23.5000000000000	-0.000760184450067647
23.6000000000000	-0.000720451857264548
23.7000000000000	-0.000686626162250681
23.8000000000000	-0.000655109497382234
23.9000000000000	-0.000622406822378685
24	-0.000586736567308455
24.1000000000000	-0.000548441567243541
24.2000000000000	-0.000509337684089228
24.3000000000000	-0.000471618971532584
24.4000000000000	-0.000436928862433406
24.5000000000000	-0.000405901218508142
24.6000000000000	-0.000378144082767151
24.7000000000000	-0.000352498388849765
24.8000000000000	-0.000327445610617261
24.9000000000000	-0.000301606551813549

==> figures/data/df_EMT/data6.txt <==
0	-0.000208470754259338
0.100000000000000	-0.000282086510026147
0.200000000000000	-0.000199798957680741
0.300000000000000	-1.51001882642277e-05
0.400000000000000	0.000166701480210918
0.500000000000000	0.000247966876116834
0.600000000000000	0.000190783564875119
0.700000000000000	3.40343915183894e-05
0.800000000000000	-0.000131866156394267
0.900000000000000	-0.000287094844689307
1	-0.369972803067351
1.10000000000000	-0.487352400909561
1.20000000000000	-0.631503632354523
1.30000000000000	-0.710855075065223
1.40000000000000	-0.554851156948029
1.50000000000000	-0.434787511103135
1.60000000000000	-0.283042920338900
1.70000000000000	-0.172080824500669
1.80000000000000	-0.146717970757572
1.90000000000000	-0.202531289469941
2	-0.294045526085499
2.10000000000000	-0.365029367925279
2.20000000000000	-0.377930774787877
2.30000000000000	-0.327179393738286
2.40000000000000	-0.236465539933632
2.50000000000000	-0.145554866507979
2.60000000000000	-0.0917009495097410
2.70000000000000	-0.0924384795990030
2.80000000000000	-0.138010095457517
2.90000000000000	-0.197664570582080
3	-0.235936012223417
3.10000000000000	-0.229805263070104
3.20000000000000	-0.179028317339048
3.30000000000000	-0.105827639250659
3.40000000000000	-0.0435488169276121
3.50000000000000	-0.0189589568421611
3.60000000000000	-0.0379753592535270
3.70000000000000	-0.0834301599238885
3.80000000000000	-0.125692449500135
3.90000000000000	-0.139173518171822
4	-0.115160431178253
4.10000000000000	-0.0647276624788529
4.20000000000000	-0.0115218967587971
4.30000000000000	0.0210234050802349
4.40000000000000	0.0214650165100605
4.50000000000000	-0.00477839936163016
4.60000000000000	-0.0396245418107721
4.70000000000000	-0.0624685653085388
4.80000000000000	-0.0602809933571791
4.90000000000000	-0.0330287022172238
5	0.00713781189095375
5.10000000000000	0.0421130292536120
5.20000000000000	0.0568079781244302
5.30000000000000	0.0466740253398346
5.40000000000000	0.0198214202782632
5.50000000000000	-0.00745752061027116
5.60000000000000	-0.0192760829646765
5.70000000000000	-0.00829499128417788
5.80000000000000	0.0206559359907732
5.90000000000000	0.0532842393439126
6	0.0736099505957688
6.10000000000000	0.0726940386267017
6.20000000000000	0.0533260712262063
6.30000000000000	0.0279798213102955
6.40000000000000	0.0114885088346017
6.50000000000000	0.0129071537120673
6.60000000000000	0.0310864331082572
6.70000000000000	0.0560312361666682
6.80000000000000	0.0748756091499947
6.90000000000000	0.0789441165463889
7	0.0679885690451698
7.10000000000000	0.0495074738532431
7.20000000000000	0.0340162553565870
7.30000000000000	0.0293186979481352
7.40000000000000	0.0369162381355748
7.50000000000000	0.0520277574595063
7.60000000000000	0.0666613152408779
7.70000000000000	0.0738515294881748
7.80000000000000	0.0709022808772908
7.90000000000000	0.0602059996910598
8	0.0475538326519953
8.10000000000000	0.0390652882427156
8.20000000000000	0.0383266538870408
8.30000000000000	0.0449747000878831
8.40000000000000	0.0551760560772252
8.50000000000000	0.0636352186951494
8.60000000000000	0.0661601912977861
8.70000000000000	0.0615981303039925
8.80000000000000	0.0522494842360599
8.90000000000000	0.0426038586603328
9	0.0370649021463865
9.10000000000000	0.0378075334031724
9.20000000000000	0.0438042593535748
9.30000000000000	0.0514557737075039
9.40000000000000	0.0564725794267185
9.50000000000000	0.0560439757424092
9.60000000000000	0.0501931252692678
9.70000000000000	0.0416480403864761
9.80000000000000	0.0343486319714847
9.90000000000000	0.0314146972653517
10	0.0336269174783088
10.1000000000000	0.0391470018399231
10.2000000000000	0.0445534603716791
10.3000000000000	0.0466270390629475
10.4000000000000	0.0439673957932429
10.5000000000000	0.0376270716131000
10.6000000000000	0.0304732765076265
10.7000000000000	0.0256550959978252
10.8000000000000	0.0249950989280023
10.9000000000000	0.0281214092217885
11	0.0327483296556741
11.1000000000000	0.0359244077554222
11.2000000000000	0.0355797865874863
11.3000000000000	0.0315599740397599
11.4000000000000	0.0256190376350895
11.5000000000000	0.0204155983307708
11.6000000000000	0.0180866367864474
11.7000000000000	0.0191695165650774
11.8000000000000	0.0224162265959893
11.9000000000000	0.0255467795703801
12	0.0264953562187414
12.1000000000000	0.0244669324179975
12.2000000000000	0.0202600057520808
12.3000000000000	0.0157364907500268
12.4000000000000	0.0127829552241282
12.5000000000000	0.0123465002768430
12.6000000000000	0.0140342091140128
12.7000000000000	0.0164270742226041
12.8000000000000	0.0178821821828379
12.9000000000000	0.0173736986923267
13	0.0149477209659415
13.1000000000000	0.0116020692277724
13.2000000000000	0.00870891354904868
13.3000000000000	0.00731085576517576
13.4000000000000	0.00764446100495975
13.5000000000000	0.00909573290544863
13.6000000000000	0.0105663916544496
13.7000000000000	0.0110405995361623
13.8000000000000	0.0100676521883353
13.9000000000000	0.00793863403189266
14	0.00549542892785027
14.1000000000000	0.00368819279364607
14.2000000000000	0.00310844418205891
14.3000000000000	0.00372233593104343
14.4000000000000	0.00492129090761795
14.5000000000000	0.00585020927373892
14.6000000000000	0.00584118945380574
14.7000000000000	0.00473503868187952
14.8000000000000	0.00293543036914590
14.9000000000000	0.00117957411771064
15	0.000152620474802023
15.1000000000000	0.000146684432286159
15.2000000000000	0.000934044787631039
15.3000000000000	0.00190837308846781
15.4000000000000	0.00240998308892293
15.5000000000000	0.00206151228013984
15.6000000000000	0.000942987451668098
15.7000000000000	-0.000474496145435044
15.8000000000000	-0.00158955793638060
15.9000000000000	-0.00198214028088228
16	-0.00161495351542973
16.1000000000000	-0.000829424597231787
16.2000000000000	-0.000150531048236369
16.3000000000000	-1.06618795675528e-05
16.4000000000000	-0.000537184713925165
16.5000000000000	-0.00150751932356474
16.6000000000000	-0.00248407590232536
16.7000000000000	-0.00304919260725289
16.8000000000000	-0.00301463037855554
16.9000000000000	-0.00250139681017725
17	-0.00185819695961487
17.1000000000000	-0.00147047425163027
17.2000000000000	-0.00156392113259463
17.3000000000000	-0.00210222849315489
17.4000000000000	-0.00282420860482580
17.5000000000000	-0.00339148049233351
17.6000000000000	-0.00356398497283084
17.7000000000000	-0.00331287384642998
17.8000000000000	-0.00281899585164336
17.9000000000000	-0.00236678317209360
18	-0.00219490821327273
18.1000000000000	-0.00238162128461616
18.2000000000000	-0.00281888398761865
18.3000000000000	-0.00328066445504871
18.4000000000000	-0.00354369418736678
18.5000000000000	-0.00349689367594497
18.6000000000000	-0.00318696141053010
18.7000000000000	-0.00278338553501956
18.8000000000000	-0.00248659252830574
18.9000000000000	-0.00242829114012244
19	-0.00261269631183392
19.1000000000000	-0.00292375675243706
19.2000000000000	-0.00318994813928442
19.3000000000000	-0.00327132895790783
19.4000000000000	-0.00312550560640890
19.5000000000000	-0.00282219314506726
19.6000000000000	-0.00250257810429588
19.7000000000000	-0.00230634948079789
19.8000000000000	-0.00230355116453918
19.9000000000000	-0.00246415191932026
20	-0.00267827473898141
20.1000000000000	-0.00281466591359414
20.2000000000000	-0.00278677611951272
20.3000000000000	-0.00259344329172739
20.4000000000000	-0.00231519668986102
20.5000000000000	-0.00207007473997933
20.6000000000000	-0.00195287586874926
20.7000000000000	-0.00198901220446024
20.8000000000000	-0.00212543255932784
20.9000000000000	-0.00226139237486600
21	-0.00230160905421273
21.1000000000000	-0.00220389004393362
21.2000000000000	-0.00199750587189074
21.3000000000000	-0.00176458176371408
21.4000000000000	-0.00159587658448146
21.5000000000000	-0.00154466486360527
21.6000000000000	-0.00160211287132561
21.7000000000000	-0.00170536908316365
21.8000000000000	-0.00177240966902914
21.9000000000000	-0.00174448816694484
22	-0.00161432694922081
22.1000000000000	-0.00142669178083199
22.2000000000000	-0.00125272963459100
22.3000000000000	-0.00115260090388147
22.4000000000000	-0.00114594953713076
22.5000000000000	-0.00120460089109431
22.6000000000000	-0.00126976421297609
22.7000000000000	-0.00128352195639059
22.8000000000000	-0.00121785150244080
22.9000000000000	-0.00108675192979746
23	-0.000936494579278913
23.1000000000000	-0.000820341853046691
23.2000000000000	-0.000771442845062254
23.3000000000000	-0.000787613369537810
23.4000000000000	-0.000834807062114473
23.5000000000000	-0.000866265738603267
23.6000000000000	-0.000846698075224195
23.7000000000000	-0.000769086932622676
23.8000000000000	-0.000656267335865102
23.9000000000000	-0.000547554890650281
24	-0.000478107592692956
24.1000000000000	-0.000461759450470223
24.2000000000000	-0.000485590250629553
24.3000000000000	-0.000518110891251089
24.4000000000000	-0.000526089665618401
24.5000000000000	-0.000491121882242873
24.6000000000000	-0.000417780076880647
24.7000000000000	-0.000329877826644176
24.8000000000000	-0.000257455395606954
24.9000000000000	-0.000221503873403250

==> figures/data/df_EMT/data7.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-1.06841249943236e-05
1.10000000000000	-0.0878729732175246
1.20000000000000	-0.171773916207593
1.30000000000000	-0.251752422202764
1.40000000000000	-0.327850937905167
1.50000000000000	-0.372863105186333
1.60000000000000	-0.415337914078986
1.70000000000000	-0.455326595734827
1.80000000000000	-0.492883149834989
1.90000000000000	-0.528064054368556
2	-0.560927986828456
2.10000000000000	-0.591535556798976
2.20000000000000	-0.619949049884026
2.30000000000000	-0.646232182901843
2.40000000000000	-0.670449870249919
2.50000000000000	-0.692668001323536
2.60000000000000	-0.712953228852412
2.70000000000000	-0.731372768002501
2.80000000000000	-0.747994206073898
2.90000000000000	-0.762885322611088
3	-0.776113919728374
3.10000000000000	-0.787747662441125
3.20000000000000	-0.797853928782543
3.30000000000000	-0.806499669475859
3.40000000000000	-0.813751276923197
3.50000000000000	-0.819674463264728
3.60000000000000	-0.824334147255177
3.70000000000000	-0.827794349699139
3.80000000000000	-0.830118097182015
3.90000000000000	-0.831367333829590
4	-0.831602840826356
4.10000000000000	-0.830884163420597
4.20000000000000	-0.829269545142838
4.30000000000000	-0.826815868963677
4.40000000000000	-0.823578605117013
4.50000000000000	-0.819611765315399
4.60000000000000	-0.814967863085480
4.70000000000000	-0.809697879953352
4.80000000000000	-0.803851237212009
4.90000000000000	-0.797475773005889
5	-0.790617724470831
5.10000000000000	-0.783321714671456
5.20000000000000	-0.775630744082080
5.30000000000000	-0.767586186361706
5.40000000000000	-0.759227788178399
5.50000000000000	-0.750593672843410
5.60000000000000	-0.741720347520699
5.70000000000000	-0.732642713783096
5.80000000000000	-0.723394081292021
5.90000000000000	-0.714006184383678
6	-0.704509201350677
6.10000000000000	-0.694931776214275
6.20000000000000	-0.685301042788744
6.30000000000000	-0.675642650845792
6.40000000000000	-0.665980794193441
6.50000000000000	-0.656338240490309
6.60000000000000	-0.646736362622789
6.70000000000000	-0.637195171479207
6.80000000000000	-0.627733349961606
6.90000000000000	-0.618368288082374
7	-0.609116118999435
7.10000000000000	-0.599991755850219
7.20000000000000	-0.591008929251055
7.30000000000000	-0.582180225334953
7.40000000000000	-0.573517124207047
7.50000000000000	-0.565030038703133
7.60000000000000	-0.556728353342830
7.70000000000000	-0.548620463374856
7.80000000000000	-0.540713813817788
7.90000000000000	-0.533014938405401
8	-0.525529498351302
8.10000000000000	-0.518262320853040
8.20000000000000	-0.511217437261242
8.30000000000000	-0.504398120844468
8.40000000000000	-0.497806924085599
8.50000000000000	-0.491445715450406
8.60000000000000	-0.485315715573749
8.70000000000000	-0.479417532813412
8.80000000000000	-0.473751198126053
8.90000000000000	-0.468316199223990
9	-0.463111513975724
9.10000000000000	-0.458135643017001
9.20000000000000	-0.453386641543091
9.30000000000000	-0.448862150256560
9.40000000000000	-0.444559425448339
9.50000000000000	-0.440475368193219
9.60000000000000	-0.436606552644107
9.70000000000000	-0.432949253412372
9.80000000000000	-0.429499472024546
9.90000000000000	-0.426252962448339
10	-0.423205255683533
10.1000000000000	-0.420351683415774
10.2000000000000	-0.417687400733567
10.3000000000000	-0.415207407910969
10.4000000000000	-0.412906571260499
10.5000000000000	-0.410779643062683
10.6000000000000	-0.408821280580436
10.7000000000000	-0.407026064168132
10.8000000000000	-0.405388514486744
10.9000000000000	-0.403903108837836
11	-0.402564296630517
11.1000000000000	-0.401366513996619
11.2000000000000	-0.400304197570482
11.3000000000000	-0.399371797450674
11.4000000000000	-0.398563789361886
11.5000000000000	-0.397874686036016
11.6000000000000	-0.397299047832139
11.7000000000000	-0.396831492615704
11.8000000000000	-0.396466704917783
11.9000000000000	-0.396199444395674
12	-0.396024553616518
12.1000000000000	-0.395936965185876
12.2000000000000	-0.395931708243460
12.3000000000000	-0.396003914348372
12.4000000000000	-0.396148822776275
12.5000000000000	-0.396361785251012
12.6000000000000	-0.396638270133141
12.7000000000000	-0.396973866087794
12.8000000000000	-0.397364285254170
12.9000000000000	-0.397805365938802
13	-0.398293074854535
13.1000000000000	-0.398823508926925
13.2000000000000	-0.399392896689483
13.3000000000000	-0.399997599288870
13.4000000000000	-0.400634111120830
13.5000000000000	-0.401299060117268
13.6000000000000	-0.401989207704470
13.7000000000000	-0.402701448452060
13.8000000000000	-0.403432809431873
13.9000000000000	-0.404180449305392
14	-0.404941657158013
14.1000000000000	-0.405713851097844
14.2000000000000	-0.406494576636284
14.3000000000000	-0.407281504867079
14.4000000000000	-0.408072430460086
14.5000000000000	-0.408865269485375
14.6000000000000	-0.409658057082849
14.7000000000000	-0.410448944991944
14.8000000000000	-0.411236198955499
14.9000000000000	-0.412018196011307
15	-0.412793421684334
15.1000000000000	-0.413560467092036
15.2000000000000	-0.414318025974718
15.3000000000000	-0.415064891662280
15.4000000000000	-0.415799953988215
15.5000000000000	-0.416522196161208
15.6000000000000	-0.417230691604132
15.7000000000000	-0.417924600769765
15.8000000000000	-0.418603167942052
15.9000000000000	-0.419265718031220
16	-0.419911653370616
16.1000000000000	-0.420540450522623
16.2000000000000	-0.421151657100600
16.3000000000000	-0.421744888613291
16.4000000000000	-0.422319825337762
16.5000000000000	-0.422876209226466
16.6000000000000	-0.423413840853632
16.7000000000000	-0.423932576405793
16.8000000000000	-0.424432324720844
16.9000000000000	-0.424913044379683
17	-0.425374740854108
17.1000000000000	-0.425817463714277
17.2000000000000	-0.426241303898753
17.3000000000000	-0.426646391049770
17.4000000000000	-0.427032890916087
17.5000000000000	-0.427401002825498
17.6000000000000	-0.427750957228751
17.7000000000000	-0.428083013316391
17.8000000000000	-0.428397456709775
17.9000000000000	-0.428694597227236
18	-0.428974766726170
18.1000000000000	-0.429238317021581
18.2000000000000	-0.429485617881417
18.3000000000000	-0.429717055098816
18.4000000000000	-0.429933028641210
18.5000000000000	-0.430133950876061
18.6000000000000	-0.430320244872808
18.7000000000000	-0.430492342780497
18.8000000000000	-0.430650684280378
18.9000000000000	-0.430795715112649
19	-0.430927885676384
19.1000000000000	-0.431047649701585
19.2000000000000	-0.431155462992170
19.3000000000000	-0.431251782238645
19.4000000000000	-0.431337063899081
19.5000000000000	-0.431411763146985
19.6000000000000	-0.431476332884527
19.7000000000000	-0.431531222819578
19.8000000000000	-0.431576878604921
19.9000000000000	-0.431613741037955
20	-0.431642245319185
20.1000000000000	-0.431662820367736
20.2000000000000	-0.431675888192116
20.3000000000000	-0.431681863314414
20.4000000000000	-0.431681152246119
20.5000000000000	-0.431674153013715
20.6000000000000	-0.431661254732219
20.7000000000000	-0.431642837224804
20.8000000000000	-0.431619270686674
20.9000000000000	-0.431590915391347
21	-0.431558121437515
21.1000000000000	-0.431521228534680
21.2000000000000	-0.431480565825745
21.3000000000000	-0.431436451744812
21.4000000000000	-0.431389193908404
21.5000000000000	-0.431339089038406
21.6000000000000	-0.431286422915010
21.7000000000000	-0.431231470357998
21.8000000000000	-0.431174495234741
21.9000000000000	-0.431115750493285
22	-0.431055478218982
22.1000000000000	-0.430993909713133
22.2000000000000	-0.430931265592145
22.3000000000000	-0.430867755905765
22.4000000000000	-0.430803580272979
22.5000000000000	-0.430738928034212
22.6000000000000	-0.430673978418511
22.7000000000000	-0.430608900724424
22.8000000000000	-0.430543854513352
22.9000000000000	-0.430478989814169
23	-0.430414447337980
23.1000000000000	-0.430350358701904
23.2000000000000	-0.430286846660823
23.3000000000000	-0.430224025346093
23.4000000000000	-0.430162000510237
23.5000000000000	-0.430100869776708
23.6000000000000	-0.430040722893811
23.7000000000000	-0.429981641991981
23.8000000000000	-0.429923701843586
23.9000000000000	-0.429866970124517
24	-0.429811507676838
24.1000000000000	-0.429757368771830
24.2000000000000	-0.429704601372776
24.3000000000000	-0.429653247396910
24.4000000000000	-0.429603342975947
24.5000000000000	-0.429554918714683
24.6000000000000	-0.429507999947165
24.7000000000000	-0.429462606989995
24.8000000000000	-0.429418755392325
24.9000000000000	-0.429376456182163
25	-0.429335716108648
25.1000000000000	-0.429296537879937
25.2000000000000	-0.429258920396445
25.3000000000000	-0.429222858979134
25.4000000000000	-0.429188345592634
25.5000000000000	-0.429155369062981
25.6000000000000	-0.429123915289762
25.7000000000000	-0.429093967452531
25.8000000000000	-0.429065506211336
25.9000000000000	-0.429038509901238
26	-0.429012954720730
26.1000000000000	-0.428988814913979
26.2000000000000	-0.428966062946826
26.3000000000000	-0.428944669676503
26.4000000000000	-0.428924604515051
26.5000000000000	-0.428905835586414
26.6000000000000	-0.428888329877244
26.7000000000000	-0.428872053381411
26.8000000000000	-0.428856971238262
26.9000000000000	-0.428843047864693
27	-0.428830247081062
27.1000000000000	-0.428818532231046
27.2000000000000	-0.428807866295492
27.3000000000000	-0.428798212000380
27.4000000000000	-0.428789531918966
27.5000000000000	-0.428781788568242
27.6000000000000	-0.428774944499793
27.7000000000000	-0.428768962385203
27.8000000000000	-0.428763805096107
27.9000000000000	-0.428759435779032
28	-0.428755817925163
28.1000000000000	-0.428752915435166
28.2000000000000	-0.428750692679212
28.3000000000000	-0.428749114552346
28.4000000000000	-0.428748146525349
28.5000000000000	-0.428747754691241
28.6000000000000	-0.428747905807569
28.7000000000000	-0.428748567334648
28.8000000000000	-0.428749707469876
28.9000000000000	-0.428751295178315
29	-0.428753300219647
29.1000000000000	-0.428755693171687
29.2000000000000	-0.428758445450592
29.3000000000000	-0.428761529327909
29.4000000000000	-0.428764917944618
29.5000000000000	-0.428768585322313
29.6000000000000	-0.428772506371661
29.7000000000000	-0.428776656898285
29.8000000000000	-0.428781013606212
29.9000000000000	-0.428785554099007
30	-0.428790256878756
30.1000000000000	-0.428795101342998
30.2000000000000	-0.428800067779750
30.3000000000000	-0.428805137360754
30.4000000000000	-0.428810292133053
30.5000000000000	-0.428815515009027
30.6000000000000	-0.428820789754998
30.7000000000000	-0.428826100978513
30.8000000000000	-0.428831434114424
30.9000000000000	-0.428836775409852
31	-0.428842111908153
31.1000000000000	-0.428847431431973
31.2000000000000	-0.428852722565485
31.3000000000000	-0.428857974635903
31.4000000000000	-0.428863177694358
31.5000000000000	-0.428868322496216
31.6000000000000	-0.428873400480914
31.7000000000000	-0.428878403751405
31.8000000000000	-0.428883325053258
31.9000000000000	-0.428888157753507
32	-0.428892895819299
32.1000000000000	-0.428897533796405
32.2000000000000	-0.428902066787656
32.3000000000000	-0.428906490431356
32.4000000000000	-0.428910800879723
32.5000000000000	-0.428914994777406
32.6000000000000	-0.428919069240137
32.7000000000000	-0.428923021833530
32.8000000000000	-0.428926850552103
32.9000000000000	-0.428930553798531
33	-0.428934130363182
33.1000000000000	-0.428937579403960
33.2000000000000	-0.428940900426480
33.3000000000000	-0.428944093264614
33.4000000000000	-0.428947158061415
33.5000000000000	-0.428950095250456
33.6000000000000	-0.428952905537599
33.7000000000000	-0.428955589883197
33.8000000000000	-0.428958149484773
33.9000000000000	-0.428960585760158
34	-0.428962900331124
34.1000000000000	-0.428965095007504
34.2000000000000	-0.428967171771818
34.3000000000000	-0.428969132764407
34.4000000000000	-0.428970980269080
34.5000000000000	-0.428972716699273
34.6000000000000	-0.428974344584731
34.7000000000000	-0.428975866558705
34.8000000000000	-0.428977285345666
34.9000000000000	-0.428978603749538
35	-0.428979824642437
35.1000000000000	-0.428980950953922
35.2000000000000	-0.428981985660751
35.3000000000000	-0.428982931777131
35.4000000000000	-0.428983792345455
35.5000000000000	-0.428984570427534
35.6000000000000	-0.428985269096288
35.7000000000000	-0.428985891427919
35.8000000000000	-0.428986440494528
35.9000000000000	-0.428986919357184
36	-0.428987331059433
36.1000000000000	-0.428987678621229
36.2000000000000	-0.428987965033278
36.3000000000000	-0.428988193251789
36.4000000000000	-0.428988366193616
36.5000000000000	-0.428988486731782
36.6000000000000	-0.428988557691362
36.7000000000000	-0.428988581845736
36.8000000000000	-0.428988561913171
36.9000000000000	-0.428988500553745
37	-0.428988400366582
37.1000000000000	-0.428988263887394
37.2000000000000	-0.428988093586326
37.3000000000000	-0.428987891866067
37.4000000000000	-0.428987661060243
37.5000000000000	-0.428987403432058
37.6000000000000	-0.428987121173188
37.7000000000000	-0.428986816402899
37.8000000000000	-0.428986491167393
37.9000000000000	-0.428986147439363
38	-0.428985787117737
38.1000000000000	-0.428985412027626
38.2000000000000	-0.428985023920430
38.3000000000000	-0.428984624474123
38.4000000000000	-0.428984215293686
38.5000000000000	-0.428983797911683
38.6000000000000	-0.428983373788981
38.7000000000000	-0.428982944315583
38.8000000000000	-0.428982510811588
38.9000000000000	-0.428982074528248
39	-0.428981636649130
39.1000000000000	-0.428981198291365
39.2000000000000	-0.428980760506978
39.3000000000000	-0.428980324284285
39.4000000000000	-0.428979890549372
39.5000000000000	-0.428979460167611
39.6000000000000	-0.428979033945248
39.7000000000000	-0.428978612631017
39.8000000000000	-0.428978196917807
39.9000000000000	-0.428977787444351
40	-0.428977384796947
40.1000000000000	-0.428976989511195
40.2000000000000	-0.428976602073754
40.3000000000000	-0.428976222924107
40.4000000000000	-0.428975852456328
40.5000000000000	-0.428975491020857
40.6000000000000	-0.428975138926267
40.7000000000000	-0.428974796441028
40.8000000000000	-0.428974463795252
40.9000000000000	-0.428974141182434
41	-0.428973828761170
41.1000000000000	-0.428973526656853
41.2000000000000	-0.428973234963352
41.3000000000000	-0.428972953744662
41.4000000000000	-0.428972683036519
41.5000000000000	-0.428972422848001
41.6000000000000	-0.428972173163080
41.7000000000000	-0.428971933942150
41.8000000000000	-0.428971705123519
41.9000000000000	-0.428971486624861
42	-0.428971278344629
42.1000000000000	-0.428971080163436
42.2000000000000	-0.428970891945388
42.3000000000000	-0.428970713539383
42.4000000000000	-0.428970544780361
42.5000000000000	-0.428970385490521
42.6000000000000	-0.428970235480490
42.7000000000000	-0.428970094550451
42.8000000000000	-0.428969962491228
42.9000000000000	-0.428969839085331
43	-0.428969724107956
43.1000000000000	-0.428969617327943
43.2000000000000	-0.428969518508694
43.3000000000000	-0.428969427409046
43.4000000000000	-0.428969343784106
43.5000000000000	-0.428969267386044
43.6000000000000	-0.428969197964845
43.7000000000000	-0.428969135269023
43.8000000000000	-0.428969079046296
43.9000000000000	-0.428969029044222
44	-0.428968985010795
44.1000000000000	-0.428968946695014
44.2000000000000	-0.428968913847403
44.3000000000000	-0.428968886220509
44.4000000000000	-0.428968863569353
44.5000000000000	-0.428968845651863
44.6000000000000	-0.428968832229262
44.7000000000000	-0.428968823066430
44.8000000000000	-0.428968817932241
44.9000000000000	-0.428968816599861
45	-0.428968818847024
45.1000000000000	-0.428968824456284
45.2000000000000	-0.428968833215231
45.3000000000000	-0.428968844916695
45.4000000000000	-0.428968859358915
45.5000000000000	-0.428968876345690
45.6000000000000	-0.428968895686508
45.7000000000000	-0.428968917196653
45.8000000000000	-0.428968940697294
45.9000000000000	-0.428968966015555
46	-0.428968992984561
46.1000000000000	-0.428969021443477
46.2000000000000	-0.428969051237521
46.3000000000000	-0.428969082217971
46.4000000000000	-0.428969114242150
46.5000000000000	-0.428969147173401
46.6000000000000	-0.428969180881053
46.7000000000000	-0.428969215240364
46.8000000000000	-0.428969250132468
46.9000000000000	-0.428969285444301
47	-0.428969321068521
47.1000000000000	-0.428969356903419
47.2000000000000	-0.428969392852826
47.3000000000000	-0.428969428826005
47.4000000000000	-0.428969464737542
47.5000000000000	-0.428969500507230
47.6000000000000	-0.428969536059951
47.7000000000000	-0.428969571325543
47.8000000000000	-0.428969606238676
47.9000000000000	-0.428969640738716
48	-0.428969674769587
48.1000000000000	-0.428969708279634
48.2000000000000	-0.428969741221480
48.3000000000000	-0.428969773551882
48.4000000000000	-0.428969805231591
48.5000000000000	-0.428969836225201
48.6000000000000	-0.428969866501011
48.7000000000000	-0.428969896030872
48.8000000000000	-0.428969924790047
48.9000000000000	-0.428969952757066
49	-0.428969979913580
49.1000000000000	-0.428970006244221
49.2000000000000	-0.428970031736461
49.3000000000000	-0.428970056380473
49.4000000000000	-0.428970080168992
49.5000000000000	-0.428970103097182
49.6000000000000	-0.428970125162502
49.7000000000000	-0.428970146364579
49.8000000000000	-0.428970166705076
49.9000000000000	-0.428970186187568
50	-0.428970204817425

==> figures/data/f_EMT/data0.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-7.03918610961982e-06
1.10000000000000	-0.0580925790801108
1.20000000000000	-0.113968118138822
1.30000000000000	-0.167663527920896
1.40000000000000	-0.219208987178782
1.50000000000000	-0.256138947864986
1.60000000000000	-0.291464414157022
1.70000000000000	-0.325215261040823
1.80000000000000	-0.357422239626932
1.90000000000000	-0.388116882662073
2	-0.417331413828899
2.10000000000000	-0.445098660774794
2.20000000000000	-0.471451971807897
2.30000000000000	-0.496425136196075
2.40000000000000	-0.520052308002354
2.50000000000000	-0.542367933388294
2.60000000000000	-0.563406681315045
2.70000000000000	-0.583203377570208
2.80000000000000	-0.601792942047247
2.90000000000000	-0.619210329203014
3	-0.635490471617911
3.10000000000000	-0.650668226582377
3.20000000000000	-0.664778325632713
3.30000000000000	-0.677855326958708
3.40000000000000	-0.689933570605194
3.50000000000000	-0.701047136389357
3.60000000000000	-0.711229804455623
3.70000000000000	-0.720515018389859
3.80000000000000	-0.728935850814877
3.90000000000000	-0.736524971389412
4	-0.743314617133161
4.10000000000000	-0.749336565000929
4.20000000000000	-0.754622106629478
4.30000000000000	-0.759202025181370
4.40000000000000	-0.763106574210778
4.50000000000000	-0.766365458477107
4.60000000000000	-0.769007816633134
4.70000000000000	-0.771062205715330
4.80000000000000	-0.772556587365047
4.90000000000000	-0.773518315710352
5	-0.773974126839380
5.10000000000000	-0.773950129797291
5.20000000000000	-0.773471799040117
5.30000000000000	-0.772563968280049
5.40000000000000	-0.771250825658017
5.50000000000000	-0.769555910180738
5.60000000000000	-0.767502109360757
5.70000000000000	-0.765111657999398
5.80000000000000	-0.762406138053929
5.90000000000000	-0.759406479531680
6	-0.756132962355251
6.10000000000000	-0.752605219144449
6.20000000000000	-0.748842238861970
6.30000000000000	-0.744862371271359
6.40000000000000	-0.740683332157230
6.50000000000000	-0.736322209259155
6.60000000000000	-0.731795468872132
6.70000000000000	-0.727118963067989
6.80000000000000	-0.722307937493498
6.90000000000000	-0.717377039702474
7	-0.712340327980504
7.10000000000000	-0.707211280622429
7.20000000000000	-0.702002805624058
7.30000000000000	-0.696727250751028
7.40000000000000	-0.691396413949090
7.50000000000000	-0.686021554061439
7.60000000000000	-0.680613401820080
7.70000000000000	-0.675182171079529
7.80000000000000	-0.669737570262454
7.90000000000000	-0.664288813988125
8	-0.658844634855841
8.10000000000000	-0.653413295356679
8.20000000000000	-0.648002599888176
8.30000000000000	-0.642619906847712
8.40000000000000	-0.637272140781516
8.50000000000000	-0.631965804567389
8.60000000000000	-0.626706991610296
8.70000000000000	-0.621501398031120
8.80000000000000	-0.616354334829886
8.90000000000000	-0.611270740005797
9	-0.606255190617457
9.10000000000000	-0.601311914767597
9.20000000000000	-0.596444803497586
9.30000000000000	-0.591657422577929
9.40000000000000	-0.586953024181854
9.50000000000000	-0.582334558429927
9.60000000000000	-0.577804684794526
9.70000000000000	-0.573365783353761
9.80000000000000	-0.569019965885261
9.90000000000000	-0.564769086790969
10	-0.560614753844848
10.1000000000000	-0.556558338756094
10.2000000000000	-0.552600987541128
10.3000000000000	-0.548743630698314
10.4000000000000	-0.544986993179946
10.5000000000000	-0.541331604156698
10.6000000000000	-0.537777806570261
10.7000000000000	-0.534325766470494
10.8000000000000	-0.530975482133904
10.9000000000000	-0.527726792960827
11	-0.524579388149116
11.1000000000000	-0.521532815142664
11.2000000000000	-0.518586487853469
11.3000000000000	-0.515739694656424
11.4000000000000	-0.512991606156386
11.5000000000000	-0.510341282727460
11.6000000000000	-0.507787681824785
11.7000000000000	-0.505329665069494
11.8000000000000	-0.502966005107760
11.9000000000000	-0.500695392245226
12	-0.498516440858336
12.1000000000000	-0.496427695584402
12.2000000000000	-0.494427637292448
12.3000000000000	-0.492514688837133
12.4000000000000	-0.490687220598264
12.5000000000000	-0.488943555808612
12.6000000000000	-0.487281975672929
12.7000000000000	-0.485700724281238
12.8000000000000	-0.484198013319631
12.9000000000000	-0.482772026581941
13	-0.481420924285814
13.1000000000000	-0.480142847196786
13.2000000000000	-0.478935920564116
13.3000000000000	-0.477798257872201
13.4000000000000	-0.476727964411495
13.5000000000000	-0.475723140672906
13.6000000000000	-0.474781885569746
13.7000000000000	-0.473902299491337
13.8000000000000	-0.473082487192411
13.9000000000000	-0.472320560522529
14	-0.471614640999692
14.1000000000000	-0.470962862232435
14.2000000000000	-0.470363372194601
14.3000000000000	-0.469814335357092
14.4000000000000	-0.469313934680826
14.5000000000000	-0.468860373475156
14.6000000000000	-0.468451877125969
14.7000000000000	-0.468086694697689
14.8000000000000	-0.467763100413355
14.9000000000000	-0.467479395016924
15	-0.467233907021932
15.1000000000000	-0.467024993850558
15.2000000000000	-0.466851042867155
15.3000000000000	-0.466710472310195
15.4000000000000	-0.466601732126592
15.5000000000000	-0.466523304712238
15.6000000000000	-0.466473705562604
15.7000000000000	-0.466451483837125
15.8000000000000	-0.466455222841085
15.9000000000000	-0.466483540428600
16	-0.466535089330273
16.1000000000000	-0.466608557408985
16.2000000000000	-0.466702667847243
16.3000000000000	-0.466816179269420
16.4000000000000	-0.466947885802141
16.5000000000000	-0.467096617076009
16.6000000000000	-0.467261238171769
16.7000000000000	-0.467440649513948
16.8000000000000	-0.467633786714919
16.9000000000000	-0.467839620372250
17	-0.468057155822159
17.1000000000000	-0.468285432851748
17.2000000000000	-0.468523525372690
17.3000000000000	-0.468770541058894
17.4000000000000	-0.469025620950642
17.5000000000000	-0.469287939027573
17.6000000000000	-0.469556701752862
17.7000000000000	-0.469831147590809
17.8000000000000	-0.470110546500005
17.9000000000000	-0.470394199404174
18	-0.470681437642689
18.1000000000000	-0.470971622402705
18.2000000000000	-0.471264144134762
18.3000000000000	-0.471558421953659
18.4000000000000	-0.471853903026307
18.5000000000000	-0.472150061948212
18.6000000000000	-0.472446400110163
18.7000000000000	-0.472742445056632
18.8000000000000	-0.473037749837334
18.9000000000000	-0.473331892353315
19	-0.473624474698885
19.1000000000000	-0.473915122500642
19.2000000000000	-0.474203484254772
19.3000000000000	-0.474489230663761
19.4000000000000	-0.474772053973571
19.5000000000000	-0.475051667312302
19.6000000000000	-0.475327804031297
19.7000000000000	-0.475600217049578
19.8000000000000	-0.475868678202468
19.9000000000000	-0.476132977595197
20	-0.476392922962232
20.1000000000000	-0.476648339033032
20.2000000000000	-0.476899066904875
20.3000000000000	-0.477144963423367
20.4000000000000	-0.477385900571189
20.5000000000000	-0.477621764865599
20.6000000000000	-0.477852456765175
20.7000000000000	-0.478077890086222
20.8000000000000	-0.478297991429257
20.9000000000000	-0.478512699615924
21	-0.478721965136665
21.1000000000000	-0.478925749609450
21.2000000000000	-0.479124025249811
21.3000000000000	-0.479316774352424
21.4000000000000	-0.479503988784422
21.5000000000000	-0.479685669490617
21.6000000000000	-0.479861826010775
21.7000000000000	-0.480032476009051
21.8000000000000	-0.480197644815678
21.9000000000000	-0.480357364980982
22	-0.480511675841755
22.1000000000000	-0.480660623100021
22.2000000000000	-0.480804258414182
22.3000000000000	-0.480942639002543
22.4000000000000	-0.481075827259161
22.5000000000000	-0.481203890381982
22.6000000000000	-0.481326900013180
22.7000000000000	-0.481444931891629
22.8000000000000	-0.481558065517390
22.9000000000000	-0.481666383828115
23	-0.481769972887234
23.1000000000000	-0.481868921583792
23.2000000000000	-0.481963321343780
23.3000000000000	-0.482053265852811
23.4000000000000	-0.482138850789967
23.5000000000000	-0.482220173572639
23.6000000000000	-0.482297333112182
23.7000000000000	-0.482370429580191
23.8000000000000	-0.482439564185193
23.9000000000000	-0.482504838959564
24	-0.482566356556452
24.1000000000000	-0.482624220056498
24.2000000000000	-0.482678532784135
24.3000000000000	-0.482729398133247
24.4000000000000	-0.482776919401955
24.5000000000000	-0.482821199636324
24.6000000000000	-0.482862341482736
24.7000000000000	-0.482900447048724
24.8000000000000	-0.482935617772022
24.9000000000000	-0.482967954297601
25	-0.482997556362467

==> figures/data/f_EMT/data1.txt <==
0	3.69985557853170e-05
0.100000000000000	1.61514803593832e-05
0.200000000000000	-1.20571706432315e-05
0.300000000000000	-3.20370664113057e-05
0.400000000000000	-3.35470852377284e-05
0.500000000000000	-1.68769372166366e-05
0.600000000000000	7.91975039504678e-06
0.700000000000000	2.69981068825587e-05
0.800000000000000	3.04015460343976e-05
0.900000000000000	1.72149303949709e-05
1	-1.14945540739598e-05
1.10000000000000	-0.0370087748608090
1.20000000000000	-0.0857440149517651
1.30000000000000	-0.148894378187217
1.40000000000000	-0.219979885693740
1.50000000000000	-0.275465001388543
1.60000000000000	-0.318943752498856
1.70000000000000	-0.347248044532746
1.80000000000000	-0.364456126982813
1.90000000000000	-0.379127924058570
2	-0.399381053005564
2.10000000000000	-0.428785605614114
2.20000000000000	-0.465288542406642
2.30000000000000	-0.503081619885430
2.40000000000000	-0.535799559259258
2.50000000000000	-0.559446113252622
2.60000000000000	-0.574001599903420
2.70000000000000	-0.583171694854394
2.80000000000000	-0.592415542814294
2.90000000000000	-0.606216552360046
3	-0.625983009418254
3.10000000000000	-0.649576610640595
3.20000000000000	-0.672557136947606
3.30000000000000	-0.690459968681511
3.40000000000000	-0.701042732606576
3.50000000000000	-0.705397614299338
3.60000000000000	-0.707293509983554
3.70000000000000	-0.711091045908906
3.80000000000000	-0.719434061901295
3.90000000000000	-0.732003306851309
4	-0.745920658668491
4.10000000000000	-0.757436701786316
4.20000000000000	-0.763909468034202
4.30000000000000	-0.765061657710081
4.40000000000000	-0.762959317202058
4.50000000000000	-0.760812815551052
4.60000000000000	-0.761290655487215
4.70000000000000	-0.765253109668292
4.80000000000000	-0.771499966199146
4.90000000000000	-0.777528065534864
5	-0.780830935756586
5.10000000000000	-0.780117154567491
5.20000000000000	-0.775905851642130
5.30000000000000	-0.770225053829687
5.40000000000000	-0.765557651295703
5.50000000000000	-0.763575509267877
5.60000000000000	-0.764321261328904
5.70000000000000	-0.766248869625372
5.80000000000000	-0.767078368753789
5.90000000000000	-0.765012775154712
6	-0.759684351220321
6.10000000000000	-0.752323356160744
6.20000000000000	-0.745053952298074
6.30000000000000	-0.739721345175453
6.40000000000000	-0.736923363044424
6.50000000000000	-0.735774512160963
6.60000000000000	-0.734483796789757
6.70000000000000	-0.731375153478931
6.80000000000000	-0.725772029862264
6.90000000000000	-0.718284468947265
7	-0.710390057292626
7.10000000000000	-0.703591200388109
7.20000000000000	-0.698640453002784
7.30000000000000	-0.695238827467126
7.40000000000000	-0.692306957672312
7.50000000000000	-0.688615333858755
7.60000000000000	-0.683412558112804
7.70000000000000	-0.676746426588716
7.80000000000000	-0.669361273639899
7.90000000000000	-0.662271045552170
8	-0.656250445583064
8.10000000000000	-0.651495062317864
8.20000000000000	-0.647588533493593
8.30000000000000	-0.643755868104889
8.40000000000000	-0.639258398096100
8.50000000000000	-0.633740792488378
8.60000000000000	-0.627377270618863
8.70000000000000	-0.620761251489084
8.80000000000000	-0.614601438458685
8.90000000000000	-0.609376490035079
9	-0.605116104169046
9.10000000000000	-0.601409613954407
9.20000000000000	-0.597628860614090
9.30000000000000	-0.593248434678732
9.40000000000000	-0.588102857307982
9.50000000000000	-0.582455599365310
9.60000000000000	-0.576851201791069
9.70000000000000	-0.571831889264142
9.80000000000000	-0.567667085225495
9.90000000000000	-0.564232222028346
10	-0.561090752301811
10.1000000000000	-0.557728060553980
10.2000000000000	-0.553813360369988
10.3000000000000	-0.549358014332820
10.4000000000000	-0.544695310426525
10.5000000000000	-0.540298570847201
10.6000000000000	-0.536535863685891
10.7000000000000	-0.533488536035128
10.8000000000000	-0.530923026435346
10.9000000000000	-0.528423516542546
11	-0.525611375620367
11.1000000000000	-0.522336542654799
11.2000000000000	-0.518744101879257
11.3000000000000	-0.515186123220509
11.4000000000000	-0.512030125816533
11.5000000000000	-0.509468222053024
11.6000000000000	-0.507426662219947
11.7000000000000	-0.505617998541302
11.8000000000000	-0.503701046884794
11.9000000000000	-0.501459424225195
12	-0.498904746268157
12.1000000000000	-0.496255210646283
12.2000000000000	-0.493808517404483
12.3000000000000	-0.491782516829275
12.4000000000000	-0.490208867754272
12.5000000000000	-0.488930572231860
12.6000000000000	-0.487695922204175
12.7000000000000	-0.486292501292774
12.8000000000000	-0.484649793870514
12.9000000000000	-0.482861575652230
13	-0.481124205782997
13.1000000000000	-0.479629433686403
13.2000000000000	-0.478469226763626
13.3000000000000	-0.477598335408721
13.4000000000000	-0.476867249832203
13.5000000000000	-0.476102803731707
13.6000000000000	-0.475193230441162
13.7000000000000	-0.474136591275718
13.8000000000000	-0.473032531322101
13.9000000000000	-0.472025766103268
14	-0.471231902700079
14.1000000000000	-0.470682359807293
14.2000000000000	-0.470313540527929
14.3000000000000	-0.470002696109723
14.4000000000000	-0.469630462516619
14.5000000000000	-0.469138333425857
14.6000000000000	-0.468553312498483
14.7000000000000	-0.467969193553102
14.8000000000000	-0.467495689684914
14.9000000000000	-0.467202146648000
15	-0.467084189236229
15.1000000000000	-0.467068927188749
15.2000000000000	-0.467054258745520
15.3000000000000	-0.466960854266757
15.4000000000000	-0.466770016957910
15.5000000000000	-0.466529018649018
15.6000000000000	-0.466322867421004
15.7000000000000	-0.466228568675837
15.8000000000000	-0.466276018290380
15.9000000000000	-0.466434974084019
16	-0.466633188112107
16.1000000000000	-0.466794683463650
16.2000000000000	-0.466877625923373
16.3000000000000	-0.466892679028197
16.4000000000000	-0.466893745216153
16.5000000000000	-0.466947463687546
16.6000000000000	-0.467098215619902
16.7000000000000	-0.467346623210135
16.8000000000000	-0.467651542470860
16.9000000000000	-0.467953005508716
17	-0.468203145189733
17.1000000000000	-0.468388964885695
17.2000000000000	-0.468536012310858
17.3000000000000	-0.468692404424117
17.4000000000000	-0.468902627273433
17.5000000000000	-0.469185048133915
17.6000000000000	-0.469524196183149
17.7000000000000	-0.469880594680432
17.8000000000000	-0.470211882065075
17.9000000000000	-0.470493781650239
18	-0.470730459967449
18.1000000000000	-0.470949950788776
18.2000000000000	-0.471188112917237
18.3000000000000	-0.471470001315999
18.4000000000000	-0.471798067761504
18.5000000000000	-0.472152437180241
18.6000000000000	-0.472502126547835
18.7000000000000	-0.472820822688888
18.8000000000000	-0.473099161242390
18.9000000000000	-0.473347820495221
19	-0.473590649609233
19.1000000000000	-0.473851919240417
19.2000000000000	-0.474144294915660
19.3000000000000	-0.474463289729589
19.4000000000000	-0.474790422625379
19.5000000000000	-0.475102973186020
19.6000000000000	-0.475385192500527
19.7000000000000	-0.475635450310957
19.8000000000000	-0.475866085259036
19.9000000000000	-0.476096440375490
20	-0.476342855567422
20.1000000000000	-0.476610683041321
20.2000000000000	-0.476892149632680
20.3000000000000	-0.477170827244631
20.4000000000000	-0.477430171573804
20.5000000000000	-0.477661691242790
20.6000000000000	-0.477868698716788
20.7000000000000	-0.478063986303663
20.8000000000000	-0.478262887524109
20.9000000000000	-0.478475430780042
21	-0.478701570017528
21.1000000000000	-0.478931730922950
21.2000000000000	-0.479152119927343
21.3000000000000	-0.479351870514532
21.4000000000000	-0.479528328690903
21.5000000000000	-0.479687916349352
21.6000000000000	-0.479842382835712
21.7000000000000	-0.480002594122845
21.8000000000000	-0.480173131031161
21.9000000000000	-0.480350371998064
22	-0.480524820814758
22.1000000000000	-0.480686253509681
22.2000000000000	-0.480828922687764
22.3000000000000	-0.480954195651223
22.4000000000000	-0.481069455741611
22.5000000000000	-0.481184050695324
22.6000000000000	-0.481304510784434
22.7000000000000	-0.481431487205731
22.8000000000000	-0.481559839401370
22.9000000000000	-0.481681624551614
23	-0.481790299744594
23.1000000000000	-0.481883949202522
23.2000000000000	-0.481965983387827
23.3000000000000	-0.482043127672333
23.4000000000000	-0.482121889009287
23.5000000000000	-0.482205369715498
23.6000000000000	-0.482291996289358
23.7000000000000	-0.482376666096881
23.8000000000000	-0.482453574790143
23.9000000000000	-0.482519201523730
24	-0.482573957012795
24.1000000000000	-0.482621767772064
24.2000000000000	-0.482667943717111
24.3000000000000	-0.482716502742174
24.4000000000000	-0.482768313831299
24.5000000000000	-0.482820922797861
24.6000000000000	-0.482870034986085
24.7000000000000	-0.482911812993773
24.8000000000000	-0.482944800776438
24.9000000000000	-0.482970546315998
25	-0.482992696703339

==> figures/data/f_EMT/data2.txt <==
0	-6.64677567385752e-06
0.100000000000000	-3.31774010220443e-06
0.200000000000000	1.68508885423080e-06
0.300000000000000	5.48067574612787e-06
0.400000000000000	6.01594384619375e-06
0.500000000000000	3.17779304737087e-06
0.600000000000000	-1.25210348755900e-06
0.700000000000000	-4.71036948823667e-06
0.800000000000000	-5.33838209548776e-06
0.900000000000000	-2.97674311156015e-06
1	-6.17768284267304e-06
1.10000000000000	-0.0773743446237707
1.20000000000000	-0.135425820632577
1.30000000000000	-0.174242272148769
1.40000000000000	-0.206795681916028
1.50000000000000	-0.235048127181048
1.60000000000000	-0.276815898913010
1.70000000000000	-0.325097378393663
1.80000000000000	-0.368047174956278
1.90000000000000	-0.398551874996412
2	-0.418959590684311
2.10000000000000	-0.437830208087253
2.20000000000000	-0.462162563085864
2.30000000000000	-0.492106711057028
2.40000000000000	-0.522129436402777
2.50000000000000	-0.546581366966637
2.60000000000000	-0.564467051760340
2.70000000000000	-0.579636810590927
2.80000000000000	-0.596782966623962
2.90000000000000	-0.617173525571744
3	-0.637882345842390
3.10000000000000	-0.654778940573509
3.20000000000000	-0.666315703699946
3.30000000000000	-0.674814997285454
3.40000000000000	-0.684318501131474
3.50000000000000	-0.697054166757128
3.60000000000000	-0.711657370744543
3.70000000000000	-0.724535636416368
3.80000000000000	-0.732976998881901
3.90000000000000	-0.737296793223910
4	-0.740355444149403
4.10000000000000	-0.745074391663207
4.20000000000000	-0.752161667265890
4.30000000000000	-0.759856776783327
4.40000000000000	-0.765657889433858
4.50000000000000	-0.768409401664524
4.60000000000000	-0.769032497450410
4.70000000000000	-0.769476750140362
4.80000000000000	-0.770985674465360
4.90000000000000	-0.773209678257129
5	-0.774790460151276
5.10000000000000	-0.774724119932364
5.20000000000000	-0.773240684777726
5.30000000000000	-0.771488492825301
5.40000000000000	-0.770414246405666
5.50000000000000	-0.769900094891017
5.60000000000000	-0.768907652112313
5.70000000000000	-0.766447546679124
5.80000000000000	-0.762494667432161
5.90000000000000	-0.758055502129384
6	-0.754342336333031
6.10000000000000	-0.751773862054065
6.20000000000000	-0.749647854760854
6.30000000000000	-0.746733870509046
6.40000000000000	-0.742267410853655
6.50000000000000	-0.736535763144955
6.60000000000000	-0.730618056465861
6.70000000000000	-0.725533882253368
6.80000000000000	-0.721499904953221
6.90000000000000	-0.717854773194422
7	-0.713647283499019
7.10000000000000	-0.708376445185200
7.20000000000000	-0.702309430681868
7.30000000000000	-0.696186745701628
7.40000000000000	-0.690614860996907
7.50000000000000	-0.685649795333993
7.60000000000000	-0.680860425643201
7.70000000000000	-0.675749998571805
7.80000000000000	-0.670156618472737
7.90000000000000	-0.664325199571830
8	-0.658644054276993
8.10000000000000	-0.653306259745862
8.20000000000000	-0.648181696835134
8.30000000000000	-0.642977604210492
8.40000000000000	-0.637519720013128
8.50000000000000	-0.631905679345312
8.60000000000000	-0.626413194681708
8.70000000000000	-0.621259420992166
8.80000000000000	-0.616422650072551
8.90000000000000	-0.611668986647726
9	-0.606748890851204
9.10000000000000	-0.601595746815119
9.20000000000000	-0.596371113790087
9.30000000000000	-0.591333813476351
9.40000000000000	-0.586647378004679
9.50000000000000	-0.582275768273234
9.60000000000000	-0.578034068937296
9.70000000000000	-0.573737040312547
9.80000000000000	-0.569324369144603
9.90000000000000	-0.564877720533156
10	-0.560538300035812
10.1000000000000	-0.556404005779345
10.2000000000000	-0.552482884175555
10.3000000000000	-0.548720052467902
10.4000000000000	-0.545056137913455
10.5000000000000	-0.541463162249765
10.6000000000000	-0.537938516657966
10.7000000000000	-0.534480351492063
10.8000000000000	-0.531079380059097
10.9000000000000	-0.527737071188298
11	-0.524486972734822
11.1000000000000	-0.521388268809674
11.2000000000000	-0.518486426749895
11.3000000000000	-0.515770428107728
11.4000000000000	-0.513166102286813
11.5000000000000	-0.510579084339327
11.6000000000000	-0.507959931592813
11.7000000000000	-0.505342686507871
11.8000000000000	-0.502825360616642
11.9000000000000	-0.500503846800121
12	-0.498406149376057
12.1000000000000	-0.496473946956706
12.2000000000000	-0.494603500638364
12.3000000000000	-0.492715065551813
12.4000000000000	-0.490801484243551
12.5000000000000	-0.488924675667258
12.6000000000000	-0.487167468126608
12.7000000000000	-0.485577959668157
12.8000000000000	-0.484144069090110
12.9000000000000	-0.482810320405342
13	-0.481518712954831
13.1000000000000	-0.480242638524712
13.2000000000000	-0.478993503754705
13.3000000000000	-0.477802376695848
13.4000000000000	-0.476695231068469
13.5000000000000	-0.475679783469709
13.6000000000000	-0.474748573569100
13.7000000000000	-0.473889762623885
13.8000000000000	-0.473094251686565
13.9000000000000	-0.472354974817807
14	-0.471663166855594
14.1000000000000	-0.471008734525620
14.2000000000000	-0.470386392717284
14.3000000000000	-0.469801988650857
14.4000000000000	-0.469271628201390
14.5000000000000	-0.468811769687907
14.6000000000000	-0.468426541472863
14.7000000000000	-0.468101999428292
14.8000000000000	-0.467812586881782
14.9000000000000	-0.467536056836274
15	-0.467266671240143
15.1000000000000	-0.467017596451349
15.2000000000000	-0.466811093009696
15.3000000000000	-0.466663476793128
15.4000000000000	-0.466574879476732
15.5000000000000	-0.466529839667890
15.6000000000000	-0.466507150960557
15.7000000000000	-0.466491756746008
15.8000000000000	-0.466481310487489
15.9000000000000	-0.466484549890035
16	-0.466514050807697
16.1000000000000	-0.466578567951653
16.2000000000000	-0.466679041877405
16.3000000000000	-0.466809206456238
16.4000000000000	-0.466959139747245
16.5000000000000	-0.467119408007967
16.6000000000000	-0.467284211218082
16.7000000000000	-0.467452900481818
16.8000000000000	-0.467629670295550
16.9000000000000	-0.467821389220394
17	-0.468034040627501
17.1000000000000	-0.468269157896860
17.2000000000000	-0.468522204274949
17.3000000000000	-0.468784209224885
17.4000000000000	-0.469046139045819
17.5000000000000	-0.469303587074250
17.6000000000000	-0.469558876313788
17.7000000000000	-0.469819149618203
17.8000000000000	-0.470091588001021
17.9000000000000	-0.470378778588844
18	-0.470677113056382
18.1000000000000	-0.470979039567181
18.2000000000000	-0.471277478841654
18.3000000000000	-0.471569479240386
18.4000000000000	-0.471856970070135
18.5000000000000	-0.472144565319005
18.6000000000000	-0.472436222114529
18.7000000000000	-0.472732965955082
18.8000000000000	-0.473032803123732
18.9000000000000	-0.473332338298079
19	-0.473628677374618
19.1000000000000	-0.473920418970166
19.2000000000000	-0.474207499507024
19.3000000000000	-0.474490492489548
19.4000000000000	-0.474770086813241
19.5000000000000	-0.475046977775920
19.6000000000000	-0.475321870696208
19.7000000000000	-0.475595219300988
19.8000000000000	-0.475866713845585
19.9000000000000	-0.476134965241469
20	-0.476397848625182
20.1000000000000	-0.476653504348979
20.2000000000000	-0.476901420007903
20.3000000000000	-0.477142825801511
20.4000000000000	-0.477380027453169
20.5000000000000	-0.477615014963166
20.6000000000000	-0.477848205130106
20.7000000000000	-0.478078118733133
20.8000000000000	-0.478302197784258
20.9000000000000	-0.478518246346423
21	-0.478725614563417
21.1000000000000	-0.478925449462357
21.2000000000000	-0.479119934675816
21.3000000000000	-0.479311029050462
21.4000000000000	-0.479499441953961
21.5000000000000	-0.479684367944198
21.6000000000000	-0.479864033006506
21.7000000000000	-0.480036679049392
21.8000000000000	-0.480201445124631
21.9000000000000	-0.480358728768259
22	-0.480509911680899
22.1000000000000	-0.480656639573559
22.2000000000000	-0.480800027586206
22.3000000000000	-0.480940166921202
22.4000000000000	-0.481076151416452
22.5000000000000	-0.481206595883604
22.6000000000000	-0.481330383439321
22.7000000000000	-0.481447263846909
22.8000000000000	-0.481557997020921
22.9000000000000	-0.481663968302757
23	-0.481766483936452
23.1000000000000	-0.481866130176807
23.2000000000000	-0.481962541422444
23.3000000000000	-0.482054690764058
23.4000000000000	-0.482141522151311
23.5000000000000	-0.482222561084552
23.6000000000000	-0.482298172807578
23.7000000000000	-0.482369354947733
23.8000000000000	-0.482437215805604
23.9000000000000	-0.482502446182054
24	-0.482565062419551
24.1000000000000	-0.482624521258036
24.2000000000000	-0.482680100775305
24.3000000000000	-0.482731322232435
24.4000000000000	-0.482778201784482
24.5000000000000	-0.482821237528765
24.6000000000000	-0.482861175249368
24.7000000000000	-0.482898688097688
24.8000000000000	-0.482934121110141
24.9000000000000	-0.482967402900806
25	-0.482998148403486

==> figures/data/f_EMT/data3.txt <==
0	-1.08714167197377e-05
0.100000000000000	-4.60387910550253e-06
0.200000000000000	3.69329575988786e-06
0.300000000000000	9.28125089671994e-06
0.400000000000000	9.31038161411379e-06
0.500000000000000	4.22549361189795e-06
0.600000000000000	-2.77321208841386e-06
0.700000000000000	-7.72615104693841e-06
0.800000000000000	-8.13111011410683e-06
0.900000000000000	-4.15664462138921e-06
1	-5.34239220068575e-06
1.10000000000000	-0.0524864504327671
1.20000000000000	-0.108898172355524
1.30000000000000	-0.168589877593208
1.40000000000000	-0.226449951606235
1.50000000000000	-0.264539509573726
1.60000000000000	-0.294512336848437
1.70000000000000	-0.320277629669532
1.80000000000000	-0.347953012876542
1.90000000000000	-0.381165676504769
2	-0.418347948289020
2.10000000000000	-0.453957470959933
2.20000000000000	-0.482516840241206
2.30000000000000	-0.502479939018188
2.40000000000000	-0.517275149941545
2.50000000000000	-0.532878321516935
2.60000000000000	-0.553680787405271
2.70000000000000	-0.579625989065570
2.80000000000000	-0.606525899726272
2.90000000000000	-0.629054772867093
3	-0.644222163282312
3.10000000000000	-0.653114583358432
3.20000000000000	-0.659957316053674
3.30000000000000	-0.669277128315253
3.40000000000000	-0.683115316134194
3.50000000000000	-0.700024010662277
3.60000000000000	-0.716257262992140
3.70000000000000	-0.728216157703022
3.80000000000000	-0.734600245532348
3.90000000000000	-0.737021810254189
4	-0.738830524947320
4.10000000000000	-0.742994540035566
4.20000000000000	-0.750385309553524
4.30000000000000	-0.759447269589710
4.40000000000000	-0.767331119655677
4.50000000000000	-0.771715300893252
4.60000000000000	-0.772190893170900
4.70000000000000	-0.770392956553869
4.80000000000000	-0.768855587826225
4.90000000000000	-0.769381784603621
5	-0.771998768258139
5.10000000000000	-0.775117160722323
5.20000000000000	-0.776692531032140
5.30000000000000	-0.775577221511017
5.40000000000000	-0.772189179196099
5.50000000000000	-0.768108352118641
5.60000000000000	-0.764940059625795
5.70000000000000	-0.763266128891928
5.80000000000000	-0.762385898877251
5.90000000000000	-0.760945555001736
6	-0.757941185363811
6.10000000000000	-0.753378494636429
6.20000000000000	-0.748170822385001
6.30000000000000	-0.743416456328730
6.40000000000000	-0.739616551622282
6.50000000000000	-0.736389330964291
6.60000000000000	-0.732838667215201
6.70000000000000	-0.728258874124984
6.80000000000000	-0.722644932394361
6.90000000000000	-0.716657677306455
7	-0.711110241385546
7.10000000000000	-0.706379450885981
7.20000000000000	-0.702167260538775
7.30000000000000	-0.697755916739975
7.40000000000000	-0.692544050194134
7.50000000000000	-0.686471967058252
7.60000000000000	-0.680047755836353
7.70000000000000	-0.673979801346912
7.80000000000000	-0.668692500436931
7.90000000000000	-0.664063066263078
8	-0.659540513069830
8.10000000000000	-0.654537751866642
8.20000000000000	-0.648817847730828
8.30000000000000	-0.642625466685536
8.40000000000000	-0.636501188086943
8.50000000000000	-0.630924424985227
8.60000000000000	-0.626025918402879
8.70000000000000	-0.621542919252880
8.80000000000000	-0.617019739814687
8.90000000000000	-0.612104062558853
9	-0.606748503712300
9.10000000000000	-0.601207545545205
9.20000000000000	-0.595856433191972
9.30000000000000	-0.590961158445159
9.40000000000000	-0.586540639964456
9.50000000000000	-0.582389336135399
9.60000000000000	-0.578225766504428
9.70000000000000	-0.573864009110263
9.80000000000000	-0.569306214333900
9.90000000000000	-0.564714397567743
10	-0.560295762429088
10.1000000000000	-0.556180672240945
10.2000000000000	-0.552364300617265
10.3000000000000	-0.548734706141100
10.4000000000000	-0.545156134952449
10.5000000000000	-0.541549374066664
10.6000000000000	-0.537922871298150
10.7000000000000	-0.534346243855125
10.8000000000000	-0.530894661900241
10.9000000000000	-0.527605173761792
11	-0.524469590388423
11.1000000000000	-0.521458539112879
11.2000000000000	-0.518550696181755
11.3000000000000	-0.515743252262033
11.4000000000000	-0.513039526831977
11.5000000000000	-0.510430053439642
11.6000000000000	-0.507888377874868
11.7000000000000	-0.505389018247198
11.8000000000000	-0.502934068600874
11.9000000000000	-0.500564283921441
12	-0.498339971259523
12.1000000000000	-0.496300416230931
12.2000000000000	-0.494429836563237
12.3000000000000	-0.492657087354253
12.4000000000000	-0.490894475642615
12.5000000000000	-0.489092999310772
12.6000000000000	-0.487277284542686
12.7000000000000	-0.485534502621463
12.8000000000000	-0.483961367456193
12.9000000000000	-0.482602049928993
13	-0.481417419060406
13.1000000000000	-0.480306516230504
13.2000000000000	-0.479167354601064
13.3000000000000	-0.477958585254334
13.4000000000000	-0.476723105881533
13.5000000000000	-0.475559293070114
13.6000000000000	-0.474558850379472
13.7000000000000	-0.473750678815401
13.8000000000000	-0.473085051845136
13.9000000000000	-0.472465968355987
14	-0.471809538179474
14.1000000000000	-0.471091620524293
14.2000000000000	-0.470356812250866
14.3000000000000	-0.469686179404966
14.4000000000000	-0.469146103988400
14.5000000000000	-0.468750062218657
14.6000000000000	-0.468454667282242
14.7000000000000	-0.468189061314412
14.8000000000000	-0.467897213790292
14.9000000000000	-0.467567236468029
15	-0.467232194937811
15.1000000000000	-0.466945214576832
15.2000000000000	-0.466746234908065
15.3000000000000	-0.466640447761596
15.4000000000000	-0.466599172497099
15.5000000000000	-0.466579647426931
15.6000000000000	-0.466549903856039
15.7000000000000	-0.466503953890146
15.8000000000000	-0.466460190617554
15.9000000000000	-0.466446519282537
16	-0.466482733159376
16.1000000000000	-0.466570499878340
16.2000000000000	-0.466695227437831
16.3000000000000	-0.466836551093356
16.4000000000000	-0.466979861881156
16.5000000000000	-0.467122164490071
16.6000000000000	-0.467270181698470
16.7000000000000	-0.467433579272475
16.8000000000000	-0.467618420909182
16.9000000000000	-0.467824617806412
17	-0.468047746811998
17.1000000000000	-0.468282751108629
17.2000000000000	-0.468526483428954
17.3000000000000	-0.468777717859303
17.4000000000000	-0.469035540674131
17.5000000000000	-0.469298151279758
17.6000000000000	-0.469563383538980
17.7000000000000	-0.469830483381855
17.8000000000000	-0.470101378870875
17.9000000000000	-0.470379922515980
18	-0.470669187992463
18.1000000000000	-0.470968601899377
18.2000000000000	-0.471273122325873
18.3000000000000	-0.471575419612307
18.4000000000000	-0.471869918046209
18.5000000000000	-0.472156122621612
18.6000000000000	-0.472438948574334
18.7000000000000	-0.472725657087523
18.8000000000000	-0.473021226664694
18.9000000000000	-0.473325055130531
19	-0.473631069980937
19.1000000000000	-0.473931164000667
19.2000000000000	-0.474219793376704
19.3000000000000	-0.474496911212758
19.4000000000000	-0.474767537650590
19.5000000000000	-0.475038395958245
19.6000000000000	-0.475313789492932
19.7000000000000	-0.475593199710164
19.8000000000000	-0.475871866921069
19.9000000000000	-0.476143742379326
20	-0.476404868877664
20.1000000000000	-0.476655207458228
20.2000000000000	-0.476898062928609
20.3000000000000	-0.477137752125078
20.4000000000000	-0.477377072510048
20.5000000000000	-0.477616005677593
20.6000000000000	-0.477852158333581
20.7000000000000	-0.478082381414925
20.8000000000000	-0.478304461012974
20.9000000000000	-0.478517966066737
21	-0.478724008384490
21.1000000000000	-0.478924323296018
21.2000000000000	-0.479120332231390
21.3000000000000	-0.479312652428793
21.4000000000000	-0.479501115293011
21.5000000000000	-0.479685059108806
21.6000000000000	-0.479863631263767
21.7000000000000	-0.480035999181901
21.8000000000000	-0.480201531308200
21.9000000000000	-0.480360018259958
22	-0.480511874557792
22.1000000000000	-0.480658141028243
22.2000000000000	-0.480800144239816
22.3000000000000	-0.480938879698507
22.4000000000000	-0.481074427956180
22.5000000000000	-0.481205789536657
22.6000000000000	-0.481331335933995
22.7000000000000	-0.481449704987681
22.8000000000000	-0.481560652726550
22.9000000000000	-0.481665334781193
23	-0.481765788748758
23.1000000000000	-0.481863862522697
23.2000000000000	-0.481960193233593
23.3000000000000	-0.482053848407971
23.4000000000000	-0.482142871023578
23.5000000000000	-0.482225435883759
23.6000000000000	-0.482300950746168
23.7000000000000	-0.482370455072454
23.8000000000000	-0.482436078638742
23.9000000000000	-0.482499876149817
24	-0.482562719749188
24.1000000000000	-0.482623889815220
24.2000000000000	-0.482681585172955
24.3000000000000	-0.482734033638922
24.4000000000000	-0.482780545305344
24.5000000000000	-0.482821908340339
24.6000000000000	-0.482859931372822
24.7000000000000	-0.482896435793716
24.8000000000000	-0.482932299500953
24.9000000000000	-0.482967088532328
25	-0.482999444023403

==> figures/data/f_EMT/data4.txt <==
0	-2.00477622769313e-06
0.100000000000000	-1.65406257934819e-06
0.200000000000000	-4.07845760719283e-07
0.300000000000000	1.43222693083089e-06
0.400000000000000	2.93515309124359e-06
0.500000000000000	3.02897089454746e-06
0.600000000000000	1.32915773320974e-06
0.700000000000000	-1.36603367906218e-06
0.800000000000000	-3.41806278925105e-06
0.900000000000000	-3.40248066521554e-06
1	-8.19167907290539e-06
1.10000000000000	-0.0627213413680399
1.20000000000000	-0.120166170627564
1.30000000000000	-0.171791228471380
1.40000000000000	-0.218546291811059
1.50000000000000	-0.250351948111276
1.60000000000000	-0.283150598283196
1.70000000000000	-0.318708266155993
1.80000000000000	-0.356212063532976
1.90000000000000	-0.392506254697990
2	-0.424034042271858
2.10000000000000	-0.449287864672326
2.20000000000000	-0.470019054507349
2.30000000000000	-0.490132561653064
2.40000000000000	-0.512946582118209
2.50000000000000	-0.538872712492607
2.60000000000000	-0.565239592545731
2.70000000000000	-0.588328865866651
2.80000000000000	-0.606090934230586
2.90000000000000	-0.619540043298457
3	-0.631833885620485
3.10000000000000	-0.645835194878772
3.20000000000000	-0.662088044984134
3.30000000000000	-0.678688020922907
3.40000000000000	-0.692963067405084
3.50000000000000	-0.703541058632660
3.60000000000000	-0.711236957338666
3.70000000000000	-0.718220682717200
3.80000000000000	-0.726260535682960
3.90000000000000	-0.735457666038930
4	-0.744380672530542
4.10000000000000	-0.751351528316439
4.20000000000000	-0.755780745857800
4.30000000000000	-0.758532463678076
4.40000000000000	-0.761146943119617
4.50000000000000	-0.764627908224344
4.60000000000000	-0.768752807013754
4.70000000000000	-0.772368208458586
4.80000000000000	-0.774346675745393
4.90000000000000	-0.774430994183210
5	-0.773364696504781
5.10000000000000	-0.772291659057763
5.20000000000000	-0.771932707669123
5.30000000000000	-0.772146713134371
5.40000000000000	-0.772134980350495
5.50000000000000	-0.771063324608779
5.60000000000000	-0.768625758983797
5.70000000000000	-0.765188977050506
5.80000000000000	-0.761489362847942
5.90000000000000	-0.758144729711656
6	-0.755311959659379
6.10000000000000	-0.752670313905042
6.20000000000000	-0.749682823001793
6.30000000000000	-0.745939312809092
6.40000000000000	-0.741378269382798
6.50000000000000	-0.736288726730576
6.60000000000000	-0.731125594225052
6.70000000000000	-0.726257627432881
6.80000000000000	-0.721781099721413
6.90000000000000	-0.717489257501367
7	-0.713009278584989
7.10000000000000	-0.708030914584176
7.20000000000000	-0.702496695175018
7.30000000000000	-0.696639872947987
7.40000000000000	-0.690843085511671
7.50000000000000	-0.685402423653790
7.60000000000000	-0.680347438341817
7.70000000000000	-0.675436342053418
7.80000000000000	-0.670330493220382
7.90000000000000	-0.664829928483815
8	-0.659008363843009
8.10000000000000	-0.653155444384439
8.20000000000000	-0.647570700868502
8.30000000000000	-0.642359441261695
8.40000000000000	-0.637376003755851
8.50000000000000	-0.632348590076947
8.60000000000000	-0.627087459729969
8.70000000000000	-0.621622058412341
8.80000000000000	-0.616170528314264
8.90000000000000	-0.610971512041669
9	-0.606108570552404
9.10000000000000	-0.601457830972313
9.20000000000000	-0.596792565774666
9.30000000000000	-0.591960490853663
9.40000000000000	-0.586999146578899
9.50000000000000	-0.582105924434173
9.60000000000000	-0.577489918116168
9.70000000000000	-0.573218799084113
9.80000000000000	-0.569173145102419
9.90000000000000	-0.565137851461630
10	-0.560959925863538
10.1000000000000	-0.556657298627865
10.2000000000000	-0.552403123475516
10.3000000000000	-0.548401608340224
10.4000000000000	-0.544746984191185
10.5000000000000	-0.541364127363730
10.6000000000000	-0.538067072960323
10.7000000000000	-0.534688685099105
10.8000000000000	-0.531189879209300
10.9000000000000	-0.527677225667503
11	-0.524324095799786
11.1000000000000	-0.521254486220443
11.2000000000000	-0.518467958809630
11.3000000000000	-0.515850182271947
11.4000000000000	-0.513254120147461
11.5000000000000	-0.510593509699149
11.6000000000000	-0.507888950363669
11.7000000000000	-0.505243357531780
11.8000000000000	-0.502770054310412
11.9000000000000	-0.500523013019680
12	-0.498471137021792
12.1000000000000	-0.496526347031136
12.2000000000000	-0.494601662903216
12.3000000000000	-0.492660896286957
12.4000000000000	-0.490731887857638
12.5000000000000	-0.488880635044703
12.6000000000000	-0.487166935490784
12.7000000000000	-0.485609964423205
12.8000000000000	-0.484182283923627
12.9000000000000	-0.482831586408843
13	-0.481513495862266
13.1000000000000	-0.480214742545156
13.2000000000000	-0.478954628536205
13.3000000000000	-0.477767207081192
13.4000000000000	-0.476677703447464
13.5000000000000	-0.475688199873554
13.6000000000000	-0.474779772449834
13.7000000000000	-0.473927064036440
13.8000000000000	-0.473114097207902
13.9000000000000	-0.472341024521302
14	-0.471618961430645
14.1000000000000	-0.470958434071792
14.2000000000000	-0.470360575846566
14.3000000000000	-0.469817019807336
14.4000000000000	-0.469317328871625
14.5000000000000	-0.468857234995564
14.6000000000000	-0.468440905786967
14.7000000000000	-0.468075610048260
14.8000000000000	-0.467763343049275
14.9000000000000	-0.467496421720448
15	-0.467260966113667
15.1000000000000	-0.467045979324141
15.2000000000000	-0.466851189714624
15.3000000000000	-0.466687428933410
15.4000000000000	-0.466568709273717
15.5000000000000	-0.466501360608417
15.6000000000000	-0.466477984589351
15.7000000000000	-0.466480760105816
15.8000000000000	-0.466492084916255
15.9000000000000	-0.466505353841756
16	-0.466528525147056
16.1000000000000	-0.466578070281752
16.2000000000000	-0.466667430686910
16.3000000000000	-0.466797699942054
16.4000000000000	-0.466956551460185
16.5000000000000	-0.467125786987750
16.6000000000000	-0.467292247771436
16.7000000000000	-0.467454947004720
16.8000000000000	-0.467624158088589
16.9000000000000	-0.467813620165050
17	-0.468031282556773
17.1000000000000	-0.468274455885276
17.2000000000000	-0.468531932317306
17.3000000000000	-0.468791050750205
17.4000000000000	-0.469044851476017
17.5000000000000	-0.469294972616175
17.6000000000000	-0.469549075710544
17.7000000000000	-0.469815070826143
17.8000000000000	-0.470096038819814
17.9000000000000	-0.470388770365146
18	-0.470686234528401
18.1000000000000	-0.470981890972806
18.2000000000000	-0.471272996474594
18.3000000000000	-0.471561130635279
18.4000000000000	-0.471850125517015
18.5000000000000	-0.472143097270482
18.6000000000000	-0.472440505407219
18.7000000000000	-0.472740192462517
18.8000000000000	-0.473038983748654
18.9000000000000	-0.473334560038737
19	-0.473626396413328
19.1000000000000	-0.473915373313424
19.2000000000000	-0.474202582483400
19.3000000000000	-0.474488276968647
19.4000000000000	-0.474771655815478
19.5000000000000	-0.475051495103878
19.6000000000000	-0.475327039965651
19.7000000000000	-0.475598448118003
19.8000000000000	-0.475866464256911
19.9000000000000	-0.476131597155904
20	-0.476393441871855
20.1000000000000	-0.476650685718623
20.2000000000000	-0.476901839931597
20.3000000000000	-0.477146203873328
20.4000000000000	-0.477384372200422
20.5000000000000	-0.477617883814094
20.6000000000000	-0.477848193939939
20.7000000000000	-0.478075631050192
20.8000000000000	-0.478299043771264
20.9000000000000	-0.478516408080251
21	-0.478726034462846
21.1000000000000	-0.478927609088286
21.2000000000000	-0.479122395092092
21.3000000000000	-0.479312453899195
21.4000000000000	-0.479499373447836
21.5000000000000	-0.479683301425861
21.6000000000000	-0.479862880202595
21.7000000000000	-0.480036103942184
21.8000000000000	-0.480201545212619
21.9000000000000	-0.480359190361170
22	-0.480510396381470
22.1000000000000	-0.480657042279773
22.2000000000000	-0.480800430780868
22.3000000000000	-0.480940608293054
22.4000000000000	-0.481076471324655
22.5000000000000	-0.481206530322849
22.6000000000000	-0.481329826008278
22.7000000000000	-0.481446454062747
22.8000000000000	-0.481557439640049
22.9000000000000	-0.481664107740423
23	-0.481767366591042
23.1000000000000	-0.481867316127928
23.2000000000000	-0.481963353345140
23.3000000000000	-0.482054642933881
23.4000000000000	-0.482140640140828
23.5000000000000	-0.482221375930511
23.6000000000000	-0.482297394375518
23.7000000000000	-0.482369439561244
23.8000000000000	-0.482438102177469
23.9000000000000	-0.482503613127207
24	-0.482565853809445
24.1000000000000	-0.482624527466176
24.2000000000000	-0.482679371622901
24.3000000000000	-0.482730305391309
24.4000000000000	-0.482777467288463
24.5000000000000	-0.482821160174706
24.6000000000000	-0.482861750296557
24.7000000000000	-0.482899564704834
24.8000000000000	-0.482934814543719
24.9000000000000	-0.482967559104780
25	-0.482997719759962

==> figures/data/f_EMT/data5.txt <==
0	-8.47842400020227e-06
0.100000000000000	-1.74910354644453e-06
0.200000000000000	5.20131539616386e-06
0.300000000000000	8.73247235233521e-06
0.400000000000000	7.37522441340843e-06
0.500000000000000	2.34428797796227e-06
0.600000000000000	-3.40005308885338e-06
0.700000000000000	-6.86745077871365e-06
0.800000000000000	-6.54952836498524e-06
0.900000000000000	-2.99471268760954e-06
1	-5.33187319812787e-06
1.10000000000000	-0.0533122922829041
1.20000000000000	-0.108649781361635
1.30000000000000	-0.166729570314973
1.40000000000000	-0.223954894125811
1.50000000000000	-0.263384542481805
1.60000000000000	-0.296144604919472
1.70000000000000	-0.324222238405900
1.80000000000000	-0.351797999627256
1.90000000000000	-0.382161976083592
2	-0.415482512608685
2.10000000000000	-0.448901005895434
2.20000000000000	-0.478670313857253
2.30000000000000	-0.502686601034115
2.40000000000000	-0.521742455540808
2.50000000000000	-0.538848444745180
2.60000000000000	-0.557214406946622
2.70000000000000	-0.578287835438020
2.80000000000000	-0.601085290954913
2.90000000000000	-0.623041334044366
3	-0.641631449036685
3.10000000000000	-0.655756225333009
3.20000000000000	-0.666209907789937
3.30000000000000	-0.675127202947999
3.40000000000000	-0.684797748148017
3.50000000000000	-0.696475961092355
3.60000000000000	-0.709777883481987
3.70000000000000	-0.722962232861937
3.80000000000000	-0.733919402300180
3.90000000000000	-0.741322627509743
4	-0.745350762268361
4.10000000000000	-0.747608996171811
4.20000000000000	-0.750249899344476
4.30000000000000	-0.754756643521848
4.40000000000000	-0.761113492111069
4.50000000000000	-0.767870333662078
4.60000000000000	-0.773041435767097
4.70000000000000	-0.775281382754868
4.80000000000000	-0.774641749993991
4.90000000000000	-0.772480445859803
5	-0.770617991623897
5.10000000000000	-0.770287156850720
5.20000000000000	-0.771507755499251
5.30000000000000	-0.773206892935991
5.40000000000000	-0.773934108734844
5.50000000000000	-0.772697289587359
5.60000000000000	-0.769442852517800
5.70000000000000	-0.764974874252331
5.80000000000000	-0.760446437716193
5.90000000000000	-0.756754880229341
6	-0.754152524935100
6.10000000000000	-0.752215439644288
6.20000000000000	-0.750123193871398
6.30000000000000	-0.747081214776549
6.40000000000000	-0.742689638060339
6.50000000000000	-0.737112979050243
6.60000000000000	-0.730994988109774
6.70000000000000	-0.725157083105176
6.80000000000000	-0.720204104840620
6.90000000000000	-0.716219513839573
7	-0.712715437076445
7.10000000000000	-0.708885358268260
7.20000000000000	-0.704041298306133
7.30000000000000	-0.698002232770360
7.40000000000000	-0.691210349822481
7.50000000000000	-0.684494778916643
7.60000000000000	-0.678608159072743
7.70000000000000	-0.673804589969033
7.80000000000000	-0.669708560711433
7.90000000000000	-0.665549926938016
8	-0.660620622366205
8.10000000000000	-0.654680349363510
8.20000000000000	-0.648076329688724
8.30000000000000	-0.641519572975169
8.40000000000000	-0.635665434552014
8.50000000000000	-0.630752723644857
8.60000000000000	-0.626504039398140
8.70000000000000	-0.622323682637698
8.80000000000000	-0.617656912106867
8.90000000000000	-0.612295248670446
9	-0.606462379201151
9.10000000000000	-0.600653674162115
9.20000000000000	-0.595342575048473
9.30000000000000	-0.590728916128844
9.40000000000000	-0.586661541584073
9.50000000000000	-0.582757697898152
9.60000000000000	-0.578633435785602
9.70000000000000	-0.574109728408881
9.80000000000000	-0.569286874137540
9.90000000000000	-0.564461751528286
10	-0.559949368741360
10.1000000000000	-0.555914640970474
10.2000000000000	-0.552302973994872
10.3000000000000	-0.548895401379002
10.4000000000000	-0.545444637066381
10.5000000000000	-0.541810069439658
10.6000000000000	-0.538019357969730
10.7000000000000	-0.534231991490492
10.8000000000000	-0.530636546015764
10.9000000000000	-0.527346226249229
11	-0.524350055045810
11.1000000000000	-0.521538303806545
11.2000000000000	-0.518776804004041
11.3000000000000	-0.515981569856748
11.4000000000000	-0.513152840006785
11.5000000000000	-0.510357265863050
11.6000000000000	-0.507678253466165
11.7000000000000	-0.505168727445996
11.8000000000000	-0.502831919367248
11.9000000000000	-0.500633579421062
12	-0.498529846831969
12.1000000000000	-0.496490304363910
12.2000000000000	-0.494504993858728
12.3000000000000	-0.492577868553937
12.4000000000000	-0.490717076376906
12.5000000000000	-0.488930587821018
12.6000000000000	-0.487227734152115
12.7000000000000	-0.485620807444321
12.8000000000000	-0.484121247034256
12.9000000000000	-0.482731086762982
13	-0.481436355050953
13.1000000000000	-0.480209450436232
13.2000000000000	-0.479021535287548
13.3000000000000	-0.477858280214973
13.4000000000000	-0.476728823105837
13.5000000000000	-0.475661369819578
13.6000000000000	-0.474687165902202
13.7000000000000	-0.473822043923002
13.8000000000000	-0.473056457846031
13.9000000000000	-0.472359804942389
14	-0.471696302657039
14.1000000000000	-0.471043146684879
14.2000000000000	-0.470400920729975
14.3000000000000	-0.469791179771185
14.4000000000000	-0.469243386391170
14.5000000000000	-0.468778726206832
14.6000000000000	-0.468399205285206
14.7000000000000	-0.468086981796752
14.8000000000000	-0.467813399506146
14.9000000000000	-0.467552605491719
15	-0.467292977413156
15.1000000000000	-0.467041191556199
15.2000000000000	-0.466817494186394
15.3000000000000	-0.466644784368332
15.4000000000000	-0.466536792883518
15.5000000000000	-0.466490910700918
15.6000000000000	-0.466488997898201
15.7000000000000	-0.466505737444250
15.8000000000000	-0.466520476989317
15.9000000000000	-0.466526756849591
16	-0.466534779351365
16.1000000000000	-0.466565523914514
16.2000000000000	-0.466639411119636
16.3000000000000	-0.466765249275985
16.4000000000000	-0.466935139324220
16.5000000000000	-0.467127999847946
16.6000000000000	-0.467319915826092
16.7000000000000	-0.467495945142483
16.8000000000000	-0.467657234525503
16.9000000000000	-0.467819735385722
17	-0.468005206982788
17.1000000000000	-0.468229248687490
17.2000000000000	-0.468492671965174
17.3000000000000	-0.468780756202001
17.4000000000000	-0.469070743195363
17.5000000000000	-0.469343538790774
17.6000000000000	-0.469593355759348
17.7000000000000	-0.469830158752095
17.8000000000000	-0.470073664696595
17.9000000000000	-0.470342215589751
18	-0.470642595042321
18.1000000000000	-0.470966291077571
18.2000000000000	-0.471294126955639
18.3000000000000	-0.471606575204646
18.4000000000000	-0.471894001494647
18.5000000000000	-0.472161243500231
18.6000000000000	-0.472424182627973
18.7000000000000	-0.472700442502252
18.8000000000000	-0.472999518934610
18.9000000000000	-0.473317771420050
19	-0.473640809217064
19.1000000000000	-0.473951617779931
19.2000000000000	-0.474239689145754
19.3000000000000	-0.474506115016386
19.4000000000000	-0.474762102010342
19.5000000000000	-0.475022126487575
19.6000000000000	-0.475295798182574
19.7000000000000	-0.475582927476377
19.8000000000000	-0.475874224626282
19.9000000000000	-0.476156823093793
20	-0.476421278660075
20.1000000000000	-0.476666179418691
20.2000000000000	-0.476898115945869
20.3000000000000	-0.477127438245429
20.4000000000000	-0.477362426917505
20.5000000000000	-0.477605096029105
20.6000000000000	-0.477850672012158
20.7000000000000	-0.478090660553594
20.8000000000000	-0.478317547847793
20.9000000000000	-0.478528534090740
21	-0.478726471522323
21.1000000000000	-0.478917815194874
21.2000000000000	-0.479108950660575
21.3000000000000	-0.479302944959810
21.4000000000000	-0.479498327588522
21.5000000000000	-0.479690299471233
21.6000000000000	-0.479873495319437
21.7000000000000	-0.480044738985286
21.8000000000000	-0.480204409700828
21.9000000000000	-0.480355889329339
22	-0.480503579003178
22.1000000000000	-0.480650629945109
22.2000000000000	-0.480797543823393
22.3000000000000	-0.480942235166254
22.4000000000000	-0.481081360324999
22.5000000000000	-0.481212118580272
22.6000000000000	-0.481333592912911
22.7000000000000	-0.481447030461125
22.8000000000000	-0.481555045637314
22.9000000000000	-0.481660251213436
23	-0.481764038993047
23.1000000000000	-0.481866077468889
23.2000000000000	-0.481964688525298
23.3000000000000	-0.482057829967082
23.4000000000000	-0.482144153375218
23.5000000000000	-0.482223627525198
23.6000000000000	-0.482297474739280
23.7000000000000	-0.482367517001988
23.8000000000000	-0.482435297868087
23.9000000000000	-0.482501417515217
24	-0.482565378187045
24.1000000000000	-0.482625968452806
24.2000000000000	-0.482681956011881
24.3000000000000	-0.482732730398186
24.4000000000000	-0.482778591344348
24.5000000000000	-0.482820574239985
24.6000000000000	-0.482859937101168
24.7000000000000	-0.482897586129862
24.8000000000000	-0.482933722166941
24.9000000000000	-0.482967858162604
25	-0.482999163744975

==> figures/data/f_EMT/data6.txt <==
0	3.69985557853170e-05
0.100000000000000	1.61514803593832e-05
0.200000000000000	-1.20571706432315e-05
0.300000000000000	-3.20370664113057e-05
0.400000000000000	-3.35470852377284e-05
0.500000000000000	-1.68769372166366e-05
0.600000000000000	7.91975039504678e-06
0.700000000000000	2.69981068825587e-05
0.800000000000000	3.04015460343976e-05
0.900000000000000	1.72149303949709e-05
1	-1.14945540739598e-05
1.10000000000000	-0.0370087748608090
1.20000000000000	-0.0857440149517651
1.30000000000000	-0.148894378187217
1.40000000000000	-0.219979885693740
1.50000000000000	-0.275465001388543
1.60000000000000	-0.318943752498856
1.70000000000000	-0.347248044532746
1.80000000000000	-0.364456126982813
1.90000000000000	-0.379127924058570
2	-0.399381053005564
2.10000000000000	-0.428785605614114
2.20000000000000	-0.465288542406642
2.30000000000000	-0.503081619885430
2.40000000000000	-0.535799559259258
2.50000000000000	-0.559446113252622
2.60000000000000	-0.574001599903420
2.70000000000000	-0.583171694854394
2.80000000000000	-0.592415542814294
2.90000000000000	-0.606216552360046
3	-0.625983009418254
3.10000000000000	-0.649576610640595
3.20000000000000	-0.672557136947606
3.30000000000000	-0.690459968681511
3.40000000000000	-0.701042732606576
3.50000000000000	-0.705397614299338
3.60000000000000	-0.707293509983554
3.70000000000000	-0.711091045908906
3.80000000000000	-0.719434061901295
3.90000000000000	-0.732003306851309
4	-0.745920658668491
4.10000000000000	-0.757436701786316
4.20000000000000	-0.763909468034202
4.30000000000000	-0.765061657710081
4.40000000000000	-0.762959317202058
4.50000000000000	-0.760812815551052
4.60000000000000	-0.761290655487215
4.70000000000000	-0.765253109668292
4.80000000000000	-0.771499966199146
4.90000000000000	-0.777528065534864
5	-0.780830935756586
5.10000000000000	-0.780117154567491
5.20000000000000	-0.775905851642130
5.30000000000000	-0.770225053829687
5.40000000000000	-0.765557651295703
5.50000000000000	-0.763575509267877
5.60000000000000	-0.764321261328904
5.70000000000000	-0.766248869625372
5.80000000000000	-0.767078368753789
5.90000000000000	-0.765012775154712
6	-0.759684351220321
6.10000000000000	-0.752323356160744
6.20000000000000	-0.745053952298074
6.30000000000000	-0.739721345175453
6.40000000000000	-0.736923363044424
6.50000000000000	-0.735774512160963
6.60000000000000	-0.734483796789757
6.70000000000000	-0.731375153478931
6.80000000000000	-0.725772029862264
6.90000000000000	-0.718284468947265
7	-0.710390057292626
7.10000000000000	-0.703591200388109
7.20000000000000	-0.698640453002784
7.30000000000000	-0.695238827467126
7.40000000000000	-0.692306957672312
7.50000000000000	-0.688615333858755
7.60000000000000	-0.683412558112804
7.70000000000000	-0.676746426588716
7.80000000000000	-0.669361273639899
7.90000000000000	-0.662271045552170
8	-0.656250445583064
8.10000000000000	-0.651495062317864
8.20000000000000	-0.647588533493593
8.30000000000000	-0.643755868104889
8.40000000000000	-0.639258398096100
8.50000000000000	-0.633740792488378
8.60000000000000	-0.627377270618863
8.70000000000000	-0.620761251489084
8.80000000000000	-0.614601438458685
8.90000000000000	-0.609376490035079
9	-0.605116104169046
9.10000000000000	-0.601409613954407
9.20000000000000	-0.597628860614090
9.30000000000000	-0.593248434678732
9.40000000000000	-0.588102857307982
9.50000000000000	-0.582455599365310
9.60000000000000	-0.576851201791069
9.70000000000000	-0.571831889264142
9.80000000000000	-0.567667085225495
9.90000000000000	-0.564232222028346
10	-0.561090752301811
10.1000000000000	-0.557728060553980
10.2000000000000	-0.553813360369988
10.3000000000000	-0.549358014332820
10.4000000000000	-0.544695310426525
10.5000000000000	-0.540298570847201
10.6000000000000	-0.536535863685891
10.7000000000000	-0.533488536035128
10.8000000000000	-0.530923026435346
10.9000000000000	-0.528423516542546
11	-0.525611375620367
11.1000000000000	-0.522336542654799
11.2000000000000	-0.518744101879257
11.3000000000000	-0.515186123220509
11.4000000000000	-0.512030125816533
11.5000000000000	-0.509468222053024
11.6000000000000	-0.507426662219947
11.7000000000000	-0.505617998541302
11.8000000000000	-0.503701046884794
11.9000000000000	-0.501459424225195
12	-0.498904746268157
12.1000000000000	-0.496255210646283
12.2000000000000	-0.493808517404483
12.3000000000000	-0.491782516829275
12.4000000000000	-0.490208867754272
12.5000000000000	-0.488930572231860
12.6000000000000	-0.487695922204175
12.7000000000000	-0.486292501292774
12.8000000000000	-0.484649793870514
12.9000000000000	-0.482861575652230
13	-0.481124205782997
13.1000000000000	-0.479629433686403
13.2000000000000	-0.478469226763626
13.3000000000000	-0.477598335408721
13.4000000000000	-0.476867249832203
13.5000000000000	-0.476102803731707
13.6000000000000	-0.475193230441162
13.7000000000000	-0.474136591275718
13.8000000000000	-0.473032531322101
13.9000000000000	-0.472025766103268
14	-0.471231902700079
14.1000000000000	-0.470682359807293
14.2000000000000	-0.470313540527929
14.3000000000000	-0.470002696109723
14.4000000000000	-0.469630462516619
14.5000000000000	-0.469138333425857
14.6000000000000	-0.468553312498483
14.7000000000000	-0.467969193553102
14.8000000000000	-0.467495689684914
14.9000000000000	-0.467202146648000
15	-0.467084189236229
15.1000000000000	-0.467068927188749
15.2000000000000	-0.467054258745520
15.3000000000000	-0.466960854266757
15.4000000000000	-0.466770016957910
15.5000000000000	-0.466529018649018
15.6000000000000	-0.466322867421004
15.7000000000000	-0.466228568675837
15.8000000000000	-0.466276018290380
15.9000000000000	-0.466434974084019
16	-0.466633188112107
16.1000000000000	-0.466794683463650
16.2000000000000	-0.466877625923373
16.3000000000000	-0.466892679028197
16.4000000000000	-0.466893745216153
16.5000000000000	-0.466947463687546
16.6000000000000	-0.467098215619902
16.7000000000000	-0.467346623210135
16.8000000000000	-0.467651542470860
16.9000000000000	-0.467953005508716
17	-0.468203145189733
17.1000000000000	-0.468388964885695
17.2000000000000	-0.468536012310858
17.3000000000000	-0.468692404424117
17.4000000000000	-0.468902627273433
17.5000000000000	-0.469185048133915
17.6000000000000	-0.469524196183149
17.7000000000000	-0.469880594680432
17.8000000000000	-0.470211882065075
17.9000000000000	-0.470493781650239
18	-0.470730459967449
18.1000000000000	-0.470949950788776
18.2000000000000	-0.471188112917237
18.3000000000000	-0.471470001315999
18.4000000000000	-0.471798067761504
18.5000000000000	-0.472152437180241
18.6000000000000	-0.472502126547835
18.7000000000000	-0.472820822688888
18.8000000000000	-0.473099161242390
18.9000000000000	-0.473347820495221
19	-0.473590649609233
19.1000000000000	-0.473851919240417
19.2000000000000	-0.474144294915660
19.3000000000000	-0.474463289729589
19.4000000000000	-0.474790422625379
19.5000000000000	-0.475102973186020
19.6000000000000	-0.475385192500527
19.7000000000000	-0.475635450310957
19.8000000000000	-0.475866085259036
19.9000000000000	-0.476096440375490
20	-0.476342855567422
20.1000000000000	-0.476610683041321
20.2000000000000	-0.476892149632680
20.3000000000000	-0.477170827244631
20.4000000000000	-0.477430171573804
20.5000000000000	-0.477661691242790
20.6000000000000	-0.477868698716788
20.7000000000000	-0.478063986303663
20.8000000000000	-0.478262887524109
20.9000000000000	-0.478475430780042
21	-0.478701570017528
21.1000000000000	-0.478931730922950
21.2000000000000	-0.479152119927343
21.3000000000000	-0.479351870514532
21.4000000000000	-0.479528328690903
21.5000000000000	-0.479687916349352
21.6000000000000	-0.479842382835712
21.7000000000000	-0.480002594122845
21.8000000000000	-0.480173131031161
21.9000000000000	-0.480350371998064
22	-0.480524820814758
22.1000000000000	-0.480686253509681
22.2000000000000	-0.480828922687764
22.3000000000000	-0.480954195651223
22.4000000000000	-0.481069455741611
22.5000000000000	-0.481184050695324
22.6000000000000	-0.481304510784434
22.7000000000000	-0.481431487205731
22.8000000000000	-0.481559839401370
22.9000000000000	-0.481681624551614
23	-0.481790299744594
23.1000000000000	-0.481883949202522
23.2000000000000	-0.481965983387827
23.3000000000000	-0.482043127672333
23.4000000000000	-0.482121889009287
23.5000000000000	-0.482205369715498
23.6000000000000	-0.482291996289358
23.7000000000000	-0.482376666096881
23.8000000000000	-0.482453574790143
23.9000000000000	-0.482519201523730
24	-0.482573957012795
24.1000000000000	-0.482621767772064
24.2000000000000	-0.482667943717111
24.3000000000000	-0.482716502742174
24.4000000000000	-0.482768313831299
24.5000000000000	-0.482820922797861
24.6000000000000	-0.482870034986085
24.7000000000000	-0.482911812993773
24.8000000000000	-0.482944800776438
24.9000000000000	-0.482970546315998
25	-0.482992696703339

==> figures/data/f_HD/data1.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-2.77937201706439e-06
1.10000000000000	-0.0233717343447800
1.20000000000000	-0.0467179949990838
1.30000000000000	-0.0700252866794368
1.40000000000000	-0.0932770103274637
1.50000000000000	-0.111200311348302
1.60000000000000	-0.129042757145647
1.70000000000000	-0.146792975937292
1.80000000000000	-0.164439852637229
1.90000000000000	-0.181972532476146
2	-0.199380424375434
2.10000000000000	-0.216653204076429
2.20000000000000	-0.233780817026772
2.30000000000000	-0.250753481025897
2.40000000000000	-0.267561688631817
2.50000000000000	-0.284196209331479
2.60000000000000	-0.300648091477128
2.70000000000000	-0.316908663991212
2.80000000000000	-0.332969537842504
2.90000000000000	-0.348822607296231
3	-0.364460050941099
3.10000000000000	-0.379874332496251
3.20000000000000	-0.395058201401246
3.30000000000000	-0.410004693192303
3.40000000000000	-0.424707129668126
3.50000000000000	-0.439159118848711
3.60000000000000	-0.453354554730662
3.70000000000000	-0.467287616842582
3.80000000000000	-0.480952769604229
3.90000000000000	-0.494344761493187
4	-0.507458624022869
4.10000000000000	-0.520289670535758
4.20000000000000	-0.532833494815837
4.30000000000000	-0.545085969524254
4.40000000000000	-0.557043244462276
4.50000000000000	-0.568701744665700
4.60000000000000	-0.580058168334884
4.70000000000000	-0.591109484604660
4.80000000000000	-0.601852931158383
4.90000000000000	-0.612286011690452
5	-0.622406493221650
5.10000000000000	-0.632212403271687
5.20000000000000	-0.641702026893371
5.30000000000000	-0.650873903572832
5.40000000000000	-0.659726824000264
5.50000000000000	-0.668259826715670
5.60000000000000	-0.676472194634090
5.70000000000000	-0.684363451454821
5.80000000000000	-0.691933357959137
5.90000000000000	-0.699181908201017
6	-0.706109325595409
6.10000000000000	-0.712716058908516
6.20000000000000	-0.719002778154638
6.30000000000000	-0.724970370404045
6.40000000000000	-0.730619935506373
6.50000000000000	-0.735952781734016
6.60000000000000	-0.740970421349947
6.70000000000000	-0.745674566104437
6.80000000000000	-0.750067122665025
6.90000000000000	-0.754150187984172
7	-0.757926044608911
7.10000000000000	-0.761397155936835
7.20000000000000	-0.764566161422701
7.30000000000000	-0.767435871739898
7.40000000000000	-0.770009263900991
7.50000000000000	-0.772289476341505
7.60000000000000	-0.774279803971082
7.70000000000000	-0.775983693196077
7.80000000000000	-0.777404736917636
7.90000000000000	-0.778546669509226
8	-0.779413361777548
8.10000000000000	-0.780008815910716
8.20000000000000	-0.780337160417500
8.30000000000000	-0.780402645061419
8.40000000000000	-0.780209635793357
8.50000000000000	-0.779762609686369
8.60000000000000	-0.779066149876227
8.70000000000000	-0.778124940511247
8.80000000000000	-0.776943761714818
8.90000000000000	-0.775527484564034
9	-0.773881066087727
9.10000000000000	-0.772009544287154
9.20000000000000	-0.769918033182498
9.30000000000000	-0.767611717888302
9.40000000000000	-0.765095849720840
9.50000000000000	-0.762375741340401
9.60000000000000	-0.759456761931356
9.70000000000000	-0.756344332422804
9.80000000000000	-0.753043920752545
9.90000000000000	-0.749561037177013
10	-0.745901229629758
10.1000000000000	-0.742070079130955
10.2000000000000	-0.738073195250385
10.3000000000000	-0.733916211626197
10.4000000000000	-0.729604781541737
10.5000000000000	-0.725144573562608
10.6000000000000	-0.720541267236077
10.7000000000000	-0.715800548854826
10.8000000000000	-0.710928107287026
10.9000000000000	-0.705929629874555
11	-0.700810798401181
11.1000000000000	-0.695577285132376
11.2000000000000	-0.690234748928409
11.3000000000000	-0.684788831432257
11.4000000000000	-0.679245153333785
11.5000000000000	-0.673609310711587
11.6000000000000	-0.667886871453809
11.7000000000000	-0.662083371759147
11.8000000000000	-0.656204312719210
11.9000000000000	-0.650255156983291
12	-0.644241325506553
12.1000000000000	-0.638168194382559
12.2000000000000	-0.632041091760959
12.3000000000000	-0.625865294851150
12.4000000000000	-0.619646027012554
12.5000000000000	-0.613388454932181
12.6000000000000	-0.607097685889983
12.7000000000000	-0.600778765112512
12.8000000000000	-0.594436673215269
12.9000000000000	-0.588076323734078
13	-0.581702560745763
13.1000000000000	-0.575320156578320
13.2000000000000	-0.568933809610708
13.3000000000000	-0.562548142162344
13.4000000000000	-0.556167698472279
13.5000000000000	-0.549796942768009
13.6000000000000	-0.543440257423779
13.7000000000000	-0.537101941208208
13.8000000000000	-0.530786207620973
13.9000000000000	-0.524497183318246
14	-0.518238906626522
14.1000000000000	-0.512015326144409
14.2000000000000	-0.505830299431907
14.3000000000000	-0.499687591786637
14.4000000000000	-0.493590875106431
14.5000000000000	-0.487543726837656
14.6000000000000	-0.481549629008572
14.7000000000000	-0.475611967346992
14.8000000000000	-0.469734030481454
14.9000000000000	-0.463919009225074
15	-0.458169995941212
15.1000000000000	-0.452489983990015
15.2000000000000	-0.446881867254883
15.3000000000000	-0.441348439747853
15.4000000000000	-0.435892395292862
15.5000000000000	-0.430516327285794
15.6000000000000	-0.425222728530213
15.7000000000000	-0.420013991147607
15.8000000000000	-0.414892406560975
15.9000000000000	-0.409860165550526
16	-0.404919358380245
16.1000000000000	-0.400071974994043
16.2000000000000	-0.395319905280187
16.3000000000000	-0.390664939402664
16.4000000000000	-0.386108768198143
16.5000000000000	-0.381652983637117
16.6000000000000	-0.377299079347850
16.7000000000000	-0.373048451201681
16.8000000000000	-0.368902397958246
16.9000000000000	-0.364862121969151
17	-0.360928729938604
17.1000000000000	-0.357103233739529
17.2000000000000	-0.353386551283619
17.3000000000000	-0.349779507443825
17.4000000000000	-0.346282835027735
17.5000000000000	-0.342897175800289
17.6000000000000	-0.339623081554280
17.7000000000000	-0.336461015227074
17.8000000000000	-0.333411352061970
17.9000000000000	-0.330474380812629
18	-0.327650304988985
18.1000000000000	-0.324939244143060
18.2000000000000	-0.322341235193090
18.3000000000000	-0.319856233784364
18.4000000000000	-0.317484115685220
18.5000000000000	-0.315224678216570
18.6000000000000	-0.313077641713413
18.7000000000000	-0.311042651016720
18.8000000000000	-0.309119276994147
18.9000000000000	-0.307307018087979
19	-0.305605301888773
19.1000000000000	-0.304013486733121
19.2000000000000	-0.302530863323999
19.3000000000000	-0.301156656372169
19.4000000000000	-0.299890026257107
19.5000000000000	-0.298730070705941
19.6000000000000	-0.297675826488899
19.7000000000000	-0.296726271129794
19.8000000000000	-0.295880324630048
19.9000000000000	-0.295136851204822
20	-0.294494661029799
20.1000000000000	-0.293952511997189
20.2000000000000	-0.293509111479569
20.3000000000000	-0.293163118100138
20.4000000000000	-0.292913143508047
20.5000000000000	-0.292757754157434
20.6000000000000	-0.292695473088830
20.7000000000000	-0.292724781711647
20.8000000000000	-0.292844121586427
20.9000000000000	-0.293051896205616
21	-0.293346472771588
21.1000000000000	-0.293726183970725
21.2000000000000	-0.294189329742328
21.3000000000000	-0.294734179041202
21.4000000000000	-0.295358971592756
21.5000000000000	-0.296061919639488
21.6000000000000	-0.296841209677770
21.7000000000000	-0.297695004183829
21.8000000000000	-0.298621443327900
21.9000000000000	-0.299618646675522
22	-0.300684714874955
22.1000000000000	-0.301817731329788
22.2000000000000	-0.303015763855757
22.3000000000000	-0.304276866320875
22.4000000000000	-0.305599080267978
22.5000000000000	-0.306980436518827
22.6000000000000	-0.308418956758935
22.7000000000000	-0.309912655102295
22.8000000000000	-0.311459539635256
22.9000000000000	-0.313057613938773
23	-0.314704878588319
23.1000000000000	-0.316399332630766
23.2000000000000	-0.318138975037558
23.3000000000000	-0.319921806133546
23.4000000000000	-0.321745829000874
23.5000000000000	-0.323609050857323
23.6000000000000	-0.325509484408574
23.7000000000000	-0.327445149173852
23.8000000000000	-0.329414072784456
23.9000000000000	-0.331414292254700
24	-0.333443855224829
24.1000000000000	-0.335500821175488
24.2000000000000	-0.337583262613353
24.3000000000000	-0.339689266227570
24.4000000000000	-0.341816934016663
24.5000000000000	-0.343964384385596
24.6000000000000	-0.346129753212720
24.7000000000000	-0.348311194886344
24.8000000000000	-0.350506883310692
24.9000000000000	-0.352715012881060
25	-0.354933799427976
25.1000000000000	-0.357161481130220
25.2000000000000	-0.359396319396578
25.3000000000000	-0.361636599716216
25.4000000000000	-0.363880632477599
25.5000000000000	-0.366126753755902
25.6000000000000	-0.368373326068878
25.7000000000000	-0.370618739101168
25.8000000000000	-0.372861410397076
25.9000000000000	-0.375099786021834
26	-0.377332341191420
26.1000000000000	-0.379557580871010
26.2000000000000	-0.381774040342157
26.3000000000000	-0.383980285738819
26.4000000000000	-0.386174914552382
26.5000000000000	-0.388356556105831
26.6000000000000	-0.390523871997254
26.7000000000000	-0.392675556512873
26.8000000000000	-0.394810337009821
26.9000000000000	-0.396926974268904
27	-0.399024262817592
27.1000000000000	-0.401101031223515
27.2000000000000	-0.403156142358741
27.3000000000000	-0.405188493635155
27.4000000000000	-0.407197017211236
27.5000000000000	-0.409180680170577
27.6000000000000	-0.411138484672496
27.7000000000000	-0.413069468075086
27.8000000000000	-0.414972703031098
27.9000000000000	-0.416847297557025
28	-0.418692395075808
28.1000000000000	-0.420507174433555
28.2000000000000	-0.422290849890712
28.3000000000000	-0.424042671088122
28.4000000000000	-0.425761922988404
28.5000000000000	-0.427447925793120
28.6000000000000	-0.429100034836199
28.7000000000000	-0.430717640454076
28.8000000000000	-0.432300167833043
28.9000000000000	-0.433847076834308
29	-0.435357861797238
29.1000000000000	-0.436832051321322
29.2000000000000	-0.438269208027344
29.3000000000000	-0.439668928298297
29.4000000000000	-0.441030842000556
29.5000000000000	-0.442354612185851
29.6000000000000	-0.443639934774566
29.7000000000000	-0.444886538220895
29.8000000000000	-0.446094183160426
29.9000000000000	-0.447262662040671
30	-0.448391798735102
30.1000000000000	-0.449481448141258
30.2000000000000	-0.450531495763451
30.3000000000000	-0.451541857280651
30.4000000000000	-0.452512478100098
30.5000000000000	-0.453443332897192
30.6000000000000	-0.454334425142234
30.7000000000000	-0.455185786614565
30.8000000000000	-0.455997476904664
30.9000000000000	-0.456769582904771
31	-0.457502218288570
31.1000000000000	-0.458195522980512
31.2000000000000	-0.458849662615318
31.3000000000000	-0.459464827988202
31.4000000000000	-0.460041234496391
31.5000000000000	-0.460579121572449
31.6000000000000	-0.461078752109985
31.7000000000000	-0.461540411882252
31.8000000000000	-0.461964408954189
31.9000000000000	-0.462351073088427
32	-0.462700755145786
32.1000000000000	-0.463013826480793
32.2000000000000	-0.463290678332711
32.3000000000000	-0.463531721212624
32.4000000000000	-0.463737384287043
32.5000000000000	-0.463908114758566
32.6000000000000	-0.464044377244059
32.7000000000000	-0.464146653150853
32.8000000000000	-0.464215440051439
32.9000000000000	-0.464251251057120
33	-0.464254614191099
33.1000000000000	-0.464226071761448
33.2000000000000	-0.464166179734417
33.3000000000000	-0.464075507108511
33.4000000000000	-0.463954635289784
33.5000000000000	-0.463804157468771
33.6000000000000	-0.463624677999459
33.7000000000000	-0.463416811780735
33.8000000000000	-0.463181183640686
33.9000000000000	-0.462918427724150
34	-0.462629186883907
34.1000000000000	-0.462314112075873
34.2000000000000	-0.461973861758671
34.3000000000000	-0.461609101297925
34.4000000000000	-0.461220502375625
34.5000000000000	-0.460808742404907
34.6000000000000	-0.460374503950564
34.7000000000000	-0.459918474155610
34.8000000000000	-0.459441344174205
34.9000000000000	-0.458943808611241
35	-0.458426564968864
35.1000000000000	-0.457890313100235
35.2000000000000	-0.457335754670771
35.3000000000000	-0.456763592627142
35.4000000000000	-0.456174530674270
35.5000000000000	-0.455569272760565
35.6000000000000	-0.454948522571626
35.7000000000000	-0.454312983032633
35.8000000000000	-0.453663355819633
35.9000000000000	-0.453000340879923
36	-0.452324635961712
36.1000000000000	-0.451636936153256
36.2000000000000	-0.450937933431622
36.3000000000000	-0.450228316221246
36.4000000000000	-0.449508768962438
36.5000000000000	-0.448779971689973
36.6000000000000	-0.448042599621900
36.7000000000000	-0.447297322758687
36.8000000000000	-0.446544805492819
36.9000000000000	-0.445785706228954
37	-0.445020677014719
37.1000000000000	-0.444250363182251
37.2000000000000	-0.443475403000533
37.3000000000000	-0.442696427338616
37.4000000000000	-0.441914059339771
37.5000000000000	-0.441128914106617
37.6000000000000	-0.440341598397281
37.7000000000000	-0.439552710332600
37.8000000000000	-0.438762839114416
37.9000000000000	-0.437972564754944
38	-0.437182457817254
38.1000000000000	-0.436393079166847
38.2000000000000	-0.435604979734312
38.3000000000000	-0.434818700289070
38.4000000000000	-0.434034771224148
38.5000000000000	-0.433253712351986
38.6000000000000	-0.432476032711206
38.7000000000000	-0.431702230384316
38.8000000000000	-0.430932792326297
38.9000000000000	-0.430168194203994
39	-0.429408900246268
39.1000000000000	-0.428655363104813
39.2000000000000	-0.427908023725579
39.3000000000000	-0.427167311230696
39.4000000000000	-0.426433642810823
39.5000000000000	-0.425707423627805
39.6000000000000	-0.424989046727564
39.7000000000000	-0.424278892963074
39.8000000000000	-0.423577330927347
39.9000000000000	-0.422884716896276
40	-0.422201394781237
40.1000000000000	-0.421527696091295
40.2000000000000	-0.420863939904907
40.3000000000000	-0.420210432850951
40.4000000000000	-0.419567469098974
40.5000000000000	-0.418935330358477
40.6000000000000	-0.418314285887109
40.7000000000000	-0.417704592507605
40.8000000000000	-0.417106494633311
40.9000000000000	-0.416520224302133
41	-0.415946001218748
41.1000000000000	-0.415384032804899
41.2000000000000	-0.414834514257614
41.3000000000000	-0.414297628615169
41.4000000000000	-0.413773546830613
41.5000000000000	-0.413262427852684
41.6000000000000	-0.412764418713934
41.7000000000000	-0.412279654625868
41.8000000000000	-0.411808259080925
41.9000000000000	-0.411350343961107
42	-0.410906009653066
42.1000000000000	-0.410475345169460
42.2000000000000	-0.410058428276388
42.3000000000000	-0.409655325626706
42.4000000000000	-0.409266092899039
42.5000000000000	-0.408890774942280
42.6000000000000	-0.408529405925399
42.7000000000000	-0.408182009492350
42.8000000000000	-0.407848598921887
42.9000000000000	-0.407529177292094
43	-0.407223737649429
43.1000000000000	-0.406932263182089
43.2000000000000	-0.406654727397492
43.3000000000000	-0.406391094303693
43.4000000000000	-0.406141318594528
43.5000000000000	-0.405905345838296
43.6000000000000	-0.405683112669781
43.7000000000000	-0.405474546985430
43.8000000000000	-0.405279568141479
43.9000000000000	-0.405098087154858
44	-0.404930006906662
44.1000000000000	-0.404775222348016
44.2000000000000	-0.404633620708140
44.3000000000000	-0.404505081704431
44.4000000000000	-0.404389477754378
44.5000000000000	-0.404286674189123
44.6000000000000	-0.404196529468498
44.7000000000000	-0.404118895397351
44.8000000000000	-0.404053617342991
44.9000000000000	-0.404000534453572
45	-0.403959479877249
45.1000000000000	-0.403930280981937
45.2000000000000	-0.403912759575503
45.3000000000000	-0.403906732126231
45.4000000000000	-0.403912009983387
45.5000000000000	-0.403928399597747
45.6000000000000	-0.403955702741905
45.7000000000000	-0.403993716730227
45.8000000000000	-0.404042234638292
45.9000000000000	-0.404101045521669
46	-0.404169934633901
46.1000000000000	-0.404248683643523
46.2000000000000	-0.404337070850017
46.3000000000000	-0.404434871398523
46.4000000000000	-0.404541857493216
46.5000000000000	-0.404657798609184
46.6000000000000	-0.404782461702704
46.7000000000000	-0.404915611419785
46.8000000000000	-0.405057010302852
46.9000000000000	-0.405206418995470
47	-0.405363596444979
47.1000000000000	-0.405528300102940
47.2000000000000	-0.405700286123286
47.3000000000000	-0.405879309558064
47.4000000000000	-0.406065124550688
47.5000000000000	-0.406257484526588
47.6000000000000	-0.406456142381175
47.7000000000000	-0.406660850665026
47.8000000000000	-0.406871361766206
47.9000000000000	-0.407087428089652
48	-0.407308802233522
48.1000000000000	-0.407535237162457
48.2000000000000	-0.407766486377665
48.3000000000000	-0.408002304083773
48.4000000000000	-0.408242445352371
48.5000000000000	-0.408486666282193
48.6000000000000	-0.408734724155884
48.7000000000000	-0.408986377593275
48.8000000000000	-0.409241386701149
48.9000000000000	-0.409499513219417
49	-0.409760520663685
49.1000000000000	-0.410024174464156
49.2000000000000	-0.410290242100836
49.3000000000000	-0.410558493235005
49.4000000000000	-0.410828699836931
49.5000000000000	-0.411100636309787
49.6000000000000	-0.411374079609755
49.7000000000000	-0.411648809362289
49.8000000000000	-0.411924607974529
49.9000000000000	-0.412201260743836
50	-0.412478555962445

==> figures/data/f_HD/data2.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-0.233748033182592
1.10000000000000	-0.233603450119474
1.20000000000000	-0.233294637429209
1.30000000000000	-0.232824572372042
1.40000000000000	-0.179598746298759
1.50000000000000	-0.178847899081966
1.60000000000000	-0.177982063249868
1.70000000000000	-0.177003786836305
1.80000000000000	-0.175915655317946
1.90000000000000	-0.174720289141213
2	-0.173420341265763
2.10000000000000	-0.172018494726014
2.20000000000000	-0.170517460212157
2.30000000000000	-0.168919973672037
2.40000000000000	-0.167228793935275
2.50000000000000	-0.165446700360956
2.60000000000000	-0.163576490510151
2.70000000000000	-0.161620977844528
2.80000000000000	-0.159582989452257
2.90000000000000	-0.157465363802363
3	-0.155270948528661
3.10000000000000	-0.153002598244358
3.20000000000000	-0.150663172388350
3.30000000000000	-0.148255533104248
3.40000000000000	-0.145782543153064
3.50000000000000	-0.143247063860506
3.60000000000000	-0.140651953099750
3.70000000000000	-0.138000063310549
3.80000000000000	-0.135294239555454
3.90000000000000	-0.132537317613951
4	-0.129732122115190
4.10000000000000	-0.126881464710041
4.20000000000000	-0.123988142283069
4.30000000000000	-0.121054935205084
4.40000000000000	-0.118084605626785
4.50000000000000	-0.115079895814064
4.60000000000000	-0.112043526525432
4.70000000000000	-0.108978195432032
4.80000000000000	-0.105886575580642
4.90000000000000	-0.102771313900055
5	-0.0996350297511529
5.10000000000000	-0.0964803135210035
5.20000000000000	-0.0933097252612162
5.30000000000000	-0.0901257933708042
5.40000000000000	-0.0869310133237375
5.50000000000000	-0.0837278464413463
5.60000000000000	-0.0805187187096967
5.70000000000000	-0.0773060196420290
5.80000000000000	-0.0740921011863121
5.90000000000000	-0.0708792766779366
6	-0.0676698198375367
6.10000000000000	-0.0644659638138974
6.20000000000000	-0.0612699002718726
6.30000000000000	-0.0580837785252113
6.40000000000000	-0.0549097047141530
6.50000000000000	-0.0517497410276322
6.60000000000000	-0.0486059049698934
6.70000000000000	-0.0454801686712976
6.80000000000000	-0.0423744582430684
6.90000000000000	-0.0392906531757009
7	-0.0362305857807300
7.10000000000000	-0.0331960406755281
7.20000000000000	-0.0301887543107763
7.30000000000000	-0.0272104145402335
7.40000000000000	-0.0242626602323947
7.50000000000000	-0.0213470809236171
7.60000000000000	-0.0184652165122643
7.70000000000000	-0.0156185569933953
7.80000000000000	-0.0128085422335112
7.90000000000000	-0.0100365617848455
8	-0.00730395473866626
8.10000000000000	-0.00461200961704060
8.20000000000000	-0.00196196430249440
8.30000000000000	0.000644993995021261
8.40000000000000	0.00320772873445796
8.50000000000000	0.00572515400391195
8.60000000000000	0.00819623444541273
8.70000000000000	0.0106199851449090
8.80000000000000	0.0129954714881139
8.90000000000000	0.0153218089828849
9	0.0175981630488286
9.10000000000000	0.0198237487748274
9.20000000000000	0.0219978306452042
9.30000000000000	0.0241197222352424
9.40000000000000	0.0261887858767966
9.50000000000000	0.0282044322947313
9.60000000000000	0.0301661202149398
9.70000000000000	0.0320733559446974
9.80000000000000	0.0339256929261148
9.90000000000000	0.0357227312634607
10	0.0374641172251291
10.1000000000000	0.0391495427210336
10.2000000000000	0.0407787447562131
10.3000000000000	0.0423515048614383
10.4000000000000	0.0438676485016108
10.5000000000000	0.0453270444627504
10.6000000000000	0.0467296042183686
10.7000000000000	0.0480752812760213
10.8000000000000	0.0493640705048464
10.9000000000000	0.0505960074448823
11	0.0517711675989619
11.1000000000000	0.0528896657079878
11.2000000000000	0.0539516550103786
11.3000000000000	0.0549573264864811
11.4000000000000	0.0559069080887428
11.5000000000000	0.0568006639584307
11.6000000000000	0.0576388936296809
11.7000000000000	0.0584219312216592
11.8000000000000	0.0591501446196121
11.9000000000000	0.0598239346455731
12	0.0604437342194958
12.1000000000000	0.0610100075115678
12.2000000000000	0.0615232490864612
12.3000000000000	0.0619839830402651
12.4000000000000	0.0623927621308373
12.5000000000000	0.0627501669023082
12.6000000000000	0.0630568048044581
12.7000000000000	0.0633133093076823
12.8000000000000	0.0635203390142507
12.9000000000000	0.0636785767665567
13	0.0637887287530424
13.1000000000000	0.0638515236124786
13.2000000000000	0.0638677115372638
13.3000000000000	0.0638380633764000
13.4000000000000	0.0637633697387891
13.5000000000000	0.0636444400974878
13.6000000000000	0.0634821018955390
13.7000000000000	0.0632771996539946
13.8000000000000	0.0630305940827287
13.9000000000000	0.0627431611946283
14	0.0624157914237350
14.1000000000000	0.0620493887479059
14.2000000000000	0.0616448698165361
14.3000000000000	0.0612031630838866
14.4000000000000	0.0607252079485396
14.5000000000000	0.0602119538994899
14.6000000000000	0.0596643596693745
14.7000000000000	0.0590833923953213
14.8000000000000	0.0584700267878893
14.9000000000000	0.0578252443085569
15	0.0571500323562012
15.1000000000000	0.0564453834629984
15.2000000000000	0.0557122945001608
15.3000000000000	0.0549517658939119
15.4000000000000	0.0541648008520855
15.5000000000000	0.0533524046017246
15.6000000000000	0.0525155836380395
15.7000000000000	0.0516553449850655
15.8000000000000	0.0507726954683591
15.9000000000000	0.0498686410000414
16	0.0489441858764978
16.1000000000000	0.0480003320890188
16.2000000000000	0.0470380786476580
16.3000000000000	0.0460584209185678
16.4000000000000	0.0450623499750573
16.5000000000000	0.0440508519626097
16.6000000000000	0.0430249074780720
16.7000000000000	0.0419854909632265
16.8000000000000	0.0409335701129326
16.9000000000000	0.0398701052980185
17	0.0387960490030852
17.1000000000000	0.0377123452793752
17.2000000000000	0.0366199292128417
17.3000000000000	0.0355197264075439
17.4000000000000	0.0344126524844784
17.5000000000000	0.0332996125959475
17.6000000000000	0.0321815009555461
17.7000000000000	0.0310592003838447
17.8000000000000	0.0299335818698264
17.9000000000000	0.0288055041481265
18	0.0276758132921122
18.1000000000000	0.0265453423228254
18.2000000000000	0.0254149108338027
18.3000000000000	0.0242853246317723
18.4000000000000	0.0231573753932194
18.5000000000000	0.0220318403367965
18.6000000000000	0.0209094819115478
18.7000000000000	0.0197910475009051
18.8000000000000	0.0186772691423991
18.9000000000000	0.0175688632630269
19	0.0164665304301948
19.1000000000000	0.0153709551181603
19.2000000000000	0.0142828054898735
19.3000000000000	0.0132027331941188
19.4000000000000	0.0121313731778434
19.5000000000000	0.0110693435135510
19.6000000000000	0.0100172452416320
19.7000000000000	0.00897566222749182
19.8000000000000	0.00794516103332995
19.9000000000000	0.00692629080441626
20	0.00591958316970228
20.1000000000000	0.00492555215659598
20.2000000000000	0.00394469411972673
20.3000000000000	0.00297748768351239
20.4000000000000	0.00202439369833949
20.5000000000000	0.00108585521016086
20.6000000000000	0.000162297443304231
20.7000000000000	-0.000745872203715764
20.8000000000000	-0.00163826414959829
20.9000000000000	-0.00251450660908978
21	-0.00337424555947714
21.1000000000000	-0.00421714469497128
21.2000000000000	-0.00504288536921702
21.3000000000000	-0.00585116652616872
21.4000000000000	-0.00664170461957821
21.5000000000000	-0.00741423352134194
21.6000000000000	-0.00816850441895992
21.7000000000000	-0.00890428570236392
21.8000000000000	-0.00962136284037145
21.9000000000000	-0.0103195382470304
22	-0.0109986311381187
22.1000000000000	-0.0116584773780653
22.2000000000000	-0.0122989293175632
22.3000000000000	-0.0129198556221490
22.4000000000000	-0.0135211410920180
22.5000000000000	-0.0141026864733563
22.6000000000000	-0.0146644082614605
22.7000000000000	-0.0152062384959307
22.8000000000000	-0.0157281245482083
22.9000000000000	-0.0162300289017454
23	-0.0167119289250813
23.1000000000000	-0.0171738166381102
23.2000000000000	-0.0176156984718203
23.3000000000000	-0.0180375950217841
23.4000000000000	-0.0184395407956814
23.5000000000000	-0.0188215839551380
23.6000000000000	-0.0191837860521539
23.7000000000000	-0.0195262217604055
23.8000000000000	-0.0198489786016964
23.9000000000000	-0.0201521566678344
24	-0.0204358683382094
24.1000000000000	-0.0207002379933469
24.2000000000000	-0.0209454017247076
24.3000000000000	-0.0211715070410038
24.4000000000000	-0.0213787125713015
24.5000000000000	-0.0215671877651725
24.6000000000000	-0.0217371125901602
24.7000000000000	-0.0218886772268219
24.8000000000000	-0.0220220817616016
24.9000000000000	-0.0221375358777949
25	-0.0222352585448522
25.1000000000000	-0.0223154777062749
25.2000000000000	-0.0223784299663467
25.3000000000000	-0.0224243602759476
25.4000000000000	-0.0224535216176844
25.5000000000000	-0.0224661746905803
25.6000000000000	-0.0224625875945499
25.7000000000000	-0.0224430355148922
25.8000000000000	-0.0224078004070261
25.9000000000000	-0.0223571706816865
26	-0.0222914408908015
26.1000000000000	-0.0222109114142592
26.2000000000000	-0.0221158881477789
26.3000000000000	-0.0220066821920831
26.4000000000000	-0.0218836095435759
26.5000000000000	-0.0217469907867217
26.6000000000000	-0.0215971507883130
26.7000000000000	-0.0214344183938181
26.8000000000000	-0.0212591261259857
26.9000000000000	-0.0210716098858858
27	-0.0208722086565605
27.1000000000000	-0.0206612642094500
27.2000000000000	-0.0204391208137569
27.3000000000000	-0.0202061249489088
27.4000000000000	-0.0199626250202707
27.5000000000000	-0.0197089710782548
27.6000000000000	-0.0194455145409736
27.7000000000000	-0.0191726079205719
27.8000000000000	-0.0188906045533725
27.9000000000000	-0.0185998583339649
28	-0.0183007234533587
28.1000000000000	-0.0179935541413220
28.2000000000000	-0.0176787044130161
28.3000000000000	-0.0173565278200385
28.4000000000000	-0.0170273772059744
28.5000000000000	-0.0166916044665581
28.6000000000000	-0.0163495603145351
28.7000000000000	-0.0160015940493178
28.8000000000000	-0.0156480533315142
28.9000000000000	-0.0152892839624117
29	-0.0149256296684896
29.1000000000000	-0.0145574318910284
29.2000000000000	-0.0141850295808819
29.3000000000000	-0.0138087589984705
29.4000000000000	-0.0134289535190523
29.5000000000000	-0.0130459434433209
29.6000000000000	-0.0126600558133766
29.7000000000000	-0.0122716142341104
29.8000000000000	-0.0118809387000409
29.9000000000000	-0.0114883454276322
30	-0.0110941466931210
30.1000000000000	-0.0106986506758809
30.2000000000000	-0.0103021613073344
30.3000000000000	-0.00990497812543499
30.4000000000000	-0.00950739613472518
30.5000000000000	-0.00910970567197819
30.6000000000000	-0.00871219227742517
30.7000000000000	-0.00831513657156616
30.8000000000000	-0.00791881413755899
30.9000000000000	-0.00752349540917570
31	-0.00712944556431422
31.1000000000000	-0.00673692442404700
31.2000000000000	-0.00634618635718595
31.3000000000000	-0.00595748019033893
31.4000000000000	-0.00557104912343057
31.5000000000000	-0.00518713065065586
31.6000000000000	-0.00480595648682931
31.7000000000000	-0.00442775249909592
31.8000000000000	-0.00405273864395927
31.9000000000000	-0.00368112890958261
32	-0.00331313126331903
32.1000000000000	-0.00294894760441485
32.2000000000000	-0.00258877372183778
32.3000000000000	-0.00223279925717236
32.4000000000000	-0.00188120767252279
32.5000000000000	-0.00153417622336396
32.6000000000000	-0.00119187593627608
32.7000000000000	-0.000854471591496475
32.8000000000000	-0.000522121710221240
32.9000000000000	-0.000194978546584266
33	0.000126811915756785
33.1000000000000	0.000443109962503976
33.2000000000000	0.000753782143150121
33.3000000000000	0.00105870126103283
33.4000000000000	0.00135774635909436
33.5000000000000	0.00165080270142969
33.6000000000000	0.00193776175070554
33.7000000000000	0.00221852114153649
33.8000000000000	0.00249298464990426
33.9000000000000	0.00276106215871074
34	0.00302266961954991
34.1000000000000	0.00327772901079382
34.2000000000000	0.00352616829208327
34.3000000000000	0.00376792135531215
34.4000000000000	0.00400292797220607
34.5000000000000	0.00423113373858391
34.6000000000000	0.00445249001540108
34.7000000000000	0.00466695386666911
34.8000000000000	0.00487448799434866
34.9000000000000	0.00507506067031381
35	0.00526864566548386
35.1000000000000	0.00545522217622355
35.2000000000000	0.00563477474810555
35.3000000000000	0.00580729319713827
35.4000000000000	0.00597277252855709
35.5000000000000	0.00613121285327327
35.6000000000000	0.00628261930208631
35.7000000000000	0.00642700193775332
35.8000000000000	0.00656437566501711
35.9000000000000	0.00669476013868989
36	0.00681817966988994
36.1000000000000	0.00693466313053231
36.2000000000000	0.00704424385616861
36.3000000000000	0.00714695954727237
36.4000000000000	0.00724285216906875
36.5000000000000	0.00733196785000224
36.6000000000000	0.00741435677893998
36.7000000000000	0.00749007310120243
36.8000000000000	0.00755917481351811
36.9000000000000	0.00762172365799350
37	0.00767778501519075
37.1000000000000	0.00772742779640468
37.2000000000000	0.00777072433522953
37.3000000000000	0.00780775027850384
37.4000000000000	0.00783858447672336
37.5000000000000	0.00786330887400729
37.6000000000000	0.00788200839770430
37.7000000000000	0.00789477084772413
37.8000000000000	0.00790168678567813
37.9000000000000	0.00790284942390916
38	0.00789835451449421
38.1000000000000	0.00788830023829853
38.2000000000000	0.00787278709415925
38.3000000000000	0.00785191778827524
38.4000000000000	0.00782579712387966
38.5000000000000	0.00779453189126858
38.6000000000000	0.00775823075825713
38.7000000000000	0.00771700416113640
38.8000000000000	0.00767096419619820
38.9000000000000	0.00762022451189680
39	0.00756490020171464
39.1000000000000	0.00750510769779348
39.2000000000000	0.00744096466539844
39.3000000000000	0.00737258989827222
39.4000000000000	0.00730010321494211
39.5000000000000	0.00722362535603634
39.6000000000000	0.00714327788266510
39.7000000000000	0.00705918307592432
39.8000000000000	0.00697146383757120
39.9000000000000	0.00688024359192477
40	0.00678564618904063
40.1000000000000	0.00668779580920752
40.2000000000000	0.00658681686881074
40.3000000000000	0.00648283392760829
40.4000000000000	0.00637597159746102
40.5000000000000	0.00626635445255716
40.6000000000000	0.00615410694117226
40.7000000000000	0.00603935329899840
40.8000000000000	0.00592221746408172
40.9000000000000	0.00580282299339863
41	0.00568129298110615
41.1000000000000	0.00555774997849321
41.2000000000000	0.00543231591566390
41.3000000000000	0.00530511202497818
41.4000000000000	0.00517625876627566
41.5000000000000	0.00504587575390626
41.6000000000000	0.00491408168558812
41.7000000000000	0.00478099427311476
41.8000000000000	0.00464673017492768
41.9000000000000	0.00451140493057360
42	0.00437513289705922
42.1000000000000	0.00423802718711850
42.2000000000000	0.00410019960940402
42.3000000000000	0.00396176061061200
42.4000000000000	0.00382281921955184
42.5000000000000	0.00368348299316513
42.6000000000000	0.00354385796450067
42.7000000000000	0.00340404859265097
42.8000000000000	0.00326415771465128
42.9000000000000	0.00312428649934388
43	0.00298453440320636
43.1000000000000	0.00284499912814356
43.2000000000000	0.00270577658123955
43.3000000000000	0.00256696083646575
43.4000000000000	0.00242864409833970
43.5000000000000	0.00229091666752733
43.6000000000000	0.00215386690838212
43.7000000000000	0.00201758121840806
43.8000000000000	0.00188214399964115
43.9000000000000	0.00174763763193322
44	0.00161414244812780
44.1000000000000	0.00148173671111215
44.2000000000000	0.00135049659273250
44.3000000000000	0.00122049615455356
44.4000000000000	0.00109180733044862
44.5000000000000	0.000964499910996724
44.6000000000000	0.000838641529674437
44.7000000000000	0.000714297650815614
44.8000000000000	0.000591531559321377
44.9000000000000	0.000470404352099394
45	0.000350974931205092
45.1000000000000	0.000233299998665905
45.2000000000000	0.000117434052960883
45.3000000000000	3.42938713270994e-06
45.4000000000000	-0.000108663911497273
45.5000000000000	-0.000218797960033565
45.6000000000000	-0.000326927077161215
45.7000000000000	-0.000433007778777715
45.8000000000000	-0.000536998772130075
45.9000000000000	-0.000638860948486992
46	-0.000738557374376832
46.1000000000000	-0.000836053281419751
46.2000000000000	-0.000931316054786322
46.3000000000000	-0.00102431522031385
46.4000000000000	-0.00111502243031132
46.5000000000000	-0.00120341144808551
46.6000000000000	-0.00128945813122122
46.7000000000000	-0.00137314041364826
46.8000000000000	-0.00145443828652716
46.9000000000000	-0.00153333377798951
47	-0.00160981093176381
47.1000000000000	-0.00168385578472306
47.2000000000000	-0.00175545634338749
47.3000000000000	-0.00182460255941563
47.4000000000000	-0.00189128630411972
47.5000000000000	-0.00195550134203930
47.6000000000000	-0.00201724330360818
47.7000000000000	-0.00207650965694804
47.8000000000000	-0.00213329967882589
47.9000000000000	-0.00218761442480773
48	-0.00223945669864451
48.1000000000000	-0.00228883102092456
48.2000000000000	-0.00233574359702798
48.3000000000000	-0.00238020228441712
48.4000000000000	-0.00242221655929646
48.5000000000000	-0.00246179748267894
48.6000000000000	-0.00249895766588885
48.7000000000000	-0.00253371123554123
48.8000000000000	-0.00256607379802540
48.9000000000000	-0.00259606240352940
49	-0.00262369550964012
49.1000000000000	-0.00264899294454793
49.2000000000000	-0.00267197586989249
49.3000000000000	-0.00269266674328167
49.4000000000000	-0.00271108928051358
49.5000000000000	-0.00272726841753608
49.6000000000000	-0.00274123027217422
49.7000000000000	-0.00275300210565703
49.8000000000000	-0.00276261228397411
49.9000000000000	-0.00277009023909340
50	-0.00277546643006877

==> figures/data/f_HD/data3.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-7.44739701296265e-06
1.10000000000000	-0.0613514499091498
1.20000000000000	-0.120150245290743
1.30000000000000	-0.176454141573259
1.40000000000000	-0.230312890670940
1.50000000000000	-0.267968768234801
1.60000000000000	-0.303859954674656
1.70000000000000	-0.338029070244711
1.80000000000000	-0.370519063294488
1.90000000000000	-0.401373123585139
2	-0.430634600114438
2.10000000000000	-0.458346923326422
2.20000000000000	-0.484553531581733
2.30000000000000	-0.509297801764896
2.40000000000000	-0.532622983905244
2.50000000000000	-0.554572139688733
2.60000000000000	-0.575188084738681
2.70000000000000	-0.594513334544333
2.80000000000000	-0.612590053917249
2.90000000000000	-0.629460009856615
3	-0.645164527705938
3.10000000000000	-0.659744450484962
3.20000000000000	-0.673240101282163
3.30000000000000	-0.685691248594803
3.40000000000000	-0.697137074505209
3.50000000000000	-0.707616145583736
3.60000000000000	-0.717166386410716
3.70000000000000	-0.725825055611625
3.80000000000000	-0.733628724301676
3.90000000000000	-0.740613256838082
4	-0.746813793780301
4.10000000000000	-0.752264736960714
4.20000000000000	-0.756999736570334
4.30000000000000	-0.761051680166321
4.40000000000000	-0.764452683510299
4.50000000000000	-0.767234083148709
4.60000000000000	-0.769426430648653
4.70000000000000	-0.771059488404953
4.80000000000000	-0.772162226936425
4.90000000000000	-0.772762823591605
5	-0.772893665427016
5.10000000000000	-0.772708089345723
5.20000000000000	-0.772275729157256
5.30000000000000	-0.771606736858152
5.40000000000000	-0.770711079632151
5.50000000000000	-0.769598538035868
5.60000000000000	-0.768278704426972
5.70000000000000	-0.766760981626718
5.80000000000000	-0.765054581808793
5.90000000000000	-0.763168525606553
6	-0.761111641430825
6.10000000000000	-0.758892564990573
6.20000000000000	-0.756519739008859
6.30000000000000	-0.754001413126618
6.40000000000000	-0.751345643986933
6.50000000000000	-0.748560295492581
6.60000000000000	-0.745653039229764
6.70000000000000	-0.742631355051083
6.80000000000000	-0.739502531810902
6.90000000000000	-0.736273668246432
7	-0.732951673997938
7.10000000000000	-0.729543270761666
7.20000000000000	-0.726054993569161
7.30000000000000	-0.722493192186830
7.40000000000000	-0.718864032629695
7.50000000000000	-0.715173498783461
7.60000000000000	-0.711427394129108
7.70000000000000	-0.707631343564390
7.80000000000000	-0.703790795316743
7.90000000000000	-0.699911022942229
8	-0.695997127405298
8.10000000000000	-0.692054039234256
8.20000000000000	-0.688086520747482
8.30000000000000	-0.684099168345566
8.40000000000000	-0.680096414864644
8.50000000000000	-0.676082531986380
8.60000000000000	-0.672061632700133
8.70000000000000	-0.668037673813011
8.80000000000000	-0.664014458503596
8.90000000000000	-0.659995638915299
9	-0.655984718785406
9.10000000000000	-0.651985056105974
9.20000000000000	-0.647999865812908
9.30000000000000	-0.644032222499638
9.40000000000000	-0.640085063151927
9.50000000000000	-0.636161189900494
9.60000000000000	-0.632263272788211
9.70000000000000	-0.628393852548766
9.80000000000000	-0.624555343393820
9.90000000000000	-0.620750035805734
10	-0.616980099333117
10.1000000000000	-0.613247585386529
10.2000000000000	-0.609554430031743
10.3000000000000	-0.605902456778145
10.4000000000000	-0.602293379359889
10.5000000000000	-0.598728804507548
10.6000000000000	-0.595210234708119
10.7000000000000	-0.591739070951295
10.8000000000000	-0.588316615460047
10.9000000000000	-0.584944074403635
11	-0.581622560591258
11.1000000000000	-0.578353096144642
11.2000000000000	-0.575136615147964
11.3000000000000	-0.571973966273564
11.4000000000000	-0.568865915382020
11.5000000000000	-0.565813148095201
11.6000000000000	-0.562816272341034
11.7000000000000	-0.559875820868748
11.8000000000000	-0.556992253733487
11.9000000000000	-0.554165960749205
12	-0.551397263908876
12.1000000000000	-0.548686419771076
12.2000000000000	-0.546033621812093
12.3000000000000	-0.543439002742780
12.4000000000000	-0.540902636789407
12.5000000000000	-0.538424541937872
12.6000000000000	-0.536004682140644
12.7000000000000	-0.533642969485905
12.8000000000000	-0.531339266328399
12.9000000000000	-0.529093387381547
13	-0.526905101770447
13.1000000000000	-0.524774135045431
13.2000000000000	-0.522700171155888
13.3000000000000	-0.520682854384127
13.4000000000000	-0.518721791239079
13.5000000000000	-0.516816552309703
13.6000000000000	-0.514966674077990
13.7000000000000	-0.513171660691495
13.8000000000000	-0.511430985695395
13.9000000000000	-0.509744093724061
14	-0.508110402152220
14.1000000000000	-0.506529302705781
14.2000000000000	-0.505000163032451
14.3000000000000	-0.503522328232293
14.4000000000000	-0.502095122348405
14.5000000000000	-0.500717849817931
14.6000000000000	-0.499389796883662
14.7000000000000	-0.498110232966465
14.8000000000000	-0.496878411998858
14.9000000000000	-0.495693573720031
15	-0.494554944932662
15.1000000000000	-0.493461740721878
15.2000000000000	-0.492413165636754
15.3000000000000	-0.491408414834741
15.4000000000000	-0.490446675189443
15.5000000000000	-0.489527126362185
15.6000000000000	-0.488648941837809
15.7000000000000	-0.487811289925183
15.8000000000000	-0.487013334722880
15.9000000000000	-0.486254237050545
16	-0.485533155346433
16.1000000000000	-0.484849246531650
16.2000000000000	-0.484201666841605
16.3000000000000	-0.483589572625232
16.4000000000000	-0.483012121112500
16.5000000000000	-0.482468471150785
16.6000000000000	-0.481957783910639
16.7000000000000	-0.481479223561538
16.8000000000000	-0.481031957918172
16.9000000000000	-0.480615159057842
17	-0.480228003909558
17.1000000000000	-0.479869674815399
17.2000000000000	-0.479539360064731
17.3000000000000	-0.479236254401863
17.4000000000000	-0.478959559507726
17.5000000000000	-0.478708484456161
17.6000000000000	-0.478482246145407
17.7000000000000	-0.478280069705362
17.8000000000000	-0.478101188881224
17.9000000000000	-0.477944846394066
18	-0.477810294278956
18.1000000000000	-0.477696794201178
18.2000000000000	-0.477603617751145
18.3000000000000	-0.477530046718564
18.4000000000000	-0.477475373346439
18.5000000000000	-0.477438900565455
18.6000000000000	-0.477419942209323
18.7000000000000	-0.477417823211636
18.8000000000000	-0.477431879784780
18.9000000000000	-0.477461459581454
19	-0.477505921839333
19.1000000000000	-0.477564637509416
19.2000000000000	-0.477636989368578
19.3000000000000	-0.477722372116850
19.4000000000000	-0.477820192459943
19.5000000000000	-0.477929869177524
19.6000000000000	-0.478050833177747
19.7000000000000	-0.478182527538524
19.8000000000000	-0.478324407536032
19.9000000000000	-0.478475940660931
20	-0.478636606622762
20.1000000000000	-0.478805897342987
20.2000000000000	-0.478983316937139
20.3000000000000	-0.479168381686510
20.4000000000000	-0.479360619999825
20.5000000000000	-0.479559572365343
20.6000000000000	-0.479764791293793
20.7000000000000	-0.479975841252557
20.8000000000000	-0.480192298591527
20.9000000000000	-0.480413751461011
21	-0.480639799722089
21.1000000000000	-0.480870054849796
21.2000000000000	-0.481104139829507
21.3000000000000	-0.481341689046882
21.4000000000000	-0.481582348171732
21.5000000000000	-0.481825774036152
21.6000000000000	-0.482071634507253
21.7000000000000	-0.482319608354832
21.8000000000000	-0.482569385114296
21.9000000000000	-0.482820664945147
22	-0.483073158485354
22.1000000000000	-0.483326586701881
22.2000000000000	-0.483580680737675
22.3000000000000	-0.483835181755396
22.4000000000000	-0.484089840778153
22.5000000000000	-0.484344418527513
22.6000000000000	-0.484598685259038
22.7000000000000	-0.484852420595608
22.8000000000000	-0.485105413358745
22.9000000000000	-0.485357461398209
23	-0.485608371420050
23.1000000000000	-0.485857958813366
23.2000000000000	-0.486106047475960
23.3000000000000	-0.486352469639103
23.4000000000000	-0.486597065691600
23.5000000000000	-0.486839684003346
23.6000000000000	-0.487080180748555
23.7000000000000	-0.487318419728836
23.8000000000000	-0.487554272196282
23.9000000000000	-0.487787616676738
24	-0.488018338793400
24.1000000000000	-0.488246331090886
24.2000000000000	-0.488471492859943
24.3000000000000	-0.488693729962894
24.4000000000000	-0.488912954659985
24.5000000000000	-0.489129085436738
24.6000000000000	-0.489342046832431
24.7000000000000	-0.489551769269823
24.8000000000000	-0.489758188886222
24.9000000000000	-0.489961247366011
25	-0.490160891774707
25.1000000000000	-0.490357074394665
25.2000000000000	-0.490549752562503
25.3000000000000	-0.490738888508324
25.4000000000000	-0.490924449196818
25.5000000000000	-0.491106406170321
25.6000000000000	-0.491284735393877
25.7000000000000	-0.491459417102389
25.8000000000000	-0.491630435649897
25.9000000000000	-0.491797779361052
26	-0.491961440384828
26.1000000000000	-0.492121414550508
26.2000000000000	-0.492277701226012
26.3000000000000	-0.492430303178576
26.4000000000000	-0.492579226437825
26.5000000000000	-0.492724480161293
26.6000000000000	-0.492866076502373
26.7000000000000	-0.493004030480763
26.8000000000000	-0.493138359855403
26.9000000000000	-0.493269084999936
27	-0.493396228780688
27.1000000000000	-0.493519816437203
27.2000000000000	-0.493639875465324
27.3000000000000	-0.493756435502827
27.4000000000000	-0.493869528217628
27.5000000000000	-0.493979187198541
27.6000000000000	-0.494085447848601
27.7000000000000	-0.494188347280946
27.8000000000000	-0.494287924217246
27.9000000000000	-0.494384218888680
28	-0.494477272939447
28.1000000000000	-0.494567129332790
28.2000000000000	-0.494653832259540
28.3000000000000	-0.494737427049143
28.4000000000000	-0.494817960083170
28.5000000000000	-0.494895478711275
28.6000000000000	-0.494970031169600
28.7000000000000	-0.495041666501584
28.8000000000000	-0.495110434481170
28.9000000000000	-0.495176385538382
29	-0.495239570687236
29.1000000000000	-0.495300041455972
29.2000000000000	-0.495357849819575
29.3000000000000	-0.495413048134549
29.4000000000000	-0.495465689075926
29.5000000000000	-0.495515825576471
29.6000000000000	-0.495563510768055
29.7000000000000	-0.495608797925167
29.8000000000000	-0.495651740410520
29.9000000000000	-0.495692391622738
30	-0.495730804946069
30.1000000000000	-0.495767033702105
30.2000000000000	-0.495801131103462
30.3000000000000	-0.495833150209401
30.4000000000000	-0.495863143883332
30.5000000000000	-0.495891164752186
30.6000000000000	-0.495917265167605
30.7000000000000	-0.495941497168919
30.8000000000000	-0.495963912447877
30.9000000000000	-0.495984562315080
31	-0.496003497668101
31.1000000000000	-0.496020768961240
31.2000000000000	-0.496036426176873
31.3000000000000	-0.496050518798377
31.4000000000000	-0.496063095784572
31.5000000000000	-0.496074205545663
31.6000000000000	-0.496083895920624
31.7000000000000	-0.496092214156011
31.8000000000000	-0.496099206886144
31.9000000000000	-0.496104920114640
32	-0.496109399197247
32.1000000000000	-0.496112688825956
32.2000000000000	-0.496114833014347
32.3000000000000	-0.496115875084128
32.4000000000000	-0.496115857652849
32.5000000000000	-0.496114822622744
32.6000000000000	-0.496112811170660
32.7000000000000	-0.496109863739059
32.8000000000000	-0.496106020028044
32.9000000000000	-0.496101318988377
33	-0.496095798815460
33.1000000000000	-0.496089496944249
33.2000000000000	-0.496082450045057
33.3000000000000	-0.496074694020231
33.4000000000000	-0.496066264001658
33.5000000000000	-0.496057194349077
33.6000000000000	-0.496047518649162
33.7000000000000	-0.496037269715350
33.8000000000000	-0.496026479588386
33.9000000000000	-0.496015179537548
34	-0.496003400062533
34.1000000000000	-0.495991170895972
34.2000000000000	-0.495978521006551
34.3000000000000	-0.495965478602699
34.4000000000000	-0.495952071136835
34.5000000000000	-0.495938325310132
34.6000000000000	-0.495924267077787
34.7000000000000	-0.495909921654758
34.8000000000000	-0.495895313521957
34.9000000000000	-0.495880466432866
35	-0.495865403420563
35.1000000000000	-0.495850146805121
35.2000000000000	-0.495834718201373
35.3000000000000	-0.495819138527014
35.4000000000000	-0.495803428011022
35.5000000000000	-0.495787606202370
35.6000000000000	-0.495771691979026
35.7000000000000	-0.495755703557202
35.8000000000000	-0.495739658500849
35.9000000000000	-0.495723573731370
36	-0.495707465537536
36.1000000000000	-0.495691349585598
36.2000000000000	-0.495675240929551
36.3000000000000	-0.495659154021576
36.4000000000000	-0.495643102722595
36.5000000000000	-0.495627100312973
36.6000000000000	-0.495611159503308
36.7000000000000	-0.495595292445332
36.8000000000000	-0.495579510742880
36.9000000000000	-0.495563825462937
37	-0.495548247146732
37.1000000000000	-0.495532785820876
37.2000000000000	-0.495517451008535
37.3000000000000	-0.495502251740617
37.4000000000000	-0.495487196566969
37.5000000000000	-0.495472293567572
37.6000000000000	-0.495457550363723
37.7000000000000	-0.495442974129191
37.8000000000000	-0.495428571601353
37.9000000000000	-0.495414349092273
38	-0.495400312499745
38.1000000000000	-0.495386467318270
38.2000000000000	-0.495372818649978
38.3000000000000	-0.495359371215465
38.4000000000000	-0.495346129364560
38.5000000000000	-0.495333097087001
38.6000000000000	-0.495320278023021
38.7000000000000	-0.495307675473836
38.8000000000000	-0.495295292412021
38.9000000000000	-0.495283131491790
39	-0.495271195059146
39.1000000000000	-0.495259485161924
39.2000000000000	-0.495248003559704
39.3000000000000	-0.495236751733595
39.4000000000000	-0.495225730895889
39.5000000000000	-0.495214941999582
39.6000000000000	-0.495204385747749
39.7000000000000	-0.495194062602783
39.8000000000000	-0.495183972795486
39.9000000000000	-0.495174116334016
40	-0.495164493012679
40.1000000000000	-0.495155102420573
40.2000000000000	-0.495145943950073
40.3000000000000	-0.495137016805172
40.4000000000000	-0.495128320009649
40.5000000000000	-0.495119852415092
40.6000000000000	-0.495111612708752
40.7000000000000	-0.495103599421246
40.8000000000000	-0.495095810934091
40.9000000000000	-0.495088245487080
41	-0.495080901185494
41.1000000000000	-0.495073776007159
41.2000000000000	-0.495066867809327
41.3000000000000	-0.495060174335412
41.4000000000000	-0.495053693221550
41.5000000000000	-0.495047422003004
41.6000000000000	-0.495041358120409
41.7000000000000	-0.495035498925855
41.8000000000000	-0.495029841688807
41.9000000000000	-0.495024383601874
42	-0.495019121786418
42.1000000000000	-0.495014053297998
42.2000000000000	-0.495009175131671
42.3000000000000	-0.495004484227133
42.4000000000000	-0.494999977473709
42.5000000000000	-0.494995651715187
42.6000000000000	-0.494991503754511
42.7000000000000	-0.494987530358316
42.8000000000000	-0.494983728261328
42.9000000000000	-0.494980094170611
43	-0.494976624769671
43.1000000000000	-0.494973316722428
43.2000000000000	-0.494970166677037
43.3000000000000	-0.494967171269584
43.4000000000000	-0.494964327127637
43.5000000000000	-0.494961630873670
43.6000000000000	-0.494959079128358
43.7000000000000	-0.494956668513736
43.8000000000000	-0.494954395656238
43.9000000000000	-0.494952257189611
44	-0.494950249757707
44.1000000000000	-0.494948370017152
44.2000000000000	-0.494946614639903
44.3000000000000	-0.494944980315683
44.4000000000000	-0.494943463754316
44.5000000000000	-0.494942061687933
44.6000000000000	-0.494940770873088
44.7000000000000	-0.494939588092758
44.8000000000000	-0.494938510158242
44.9000000000000	-0.494937533910957
45	-0.494936656224144
45.1000000000000	-0.494935874004464
45.2000000000000	-0.494935184193511
45.3000000000000	-0.494934583769230
45.4000000000000	-0.494934069747244
45.5000000000000	-0.494933639182095
45.6000000000000	-0.494933289168403
45.7000000000000	-0.494933016841936
45.8000000000000	-0.494932819380611
45.9000000000000	-0.494932694005402
46	-0.494932637981187
46.1000000000000	-0.494932648617513
46.2000000000000	-0.494932723269290
46.3000000000000	-0.494932859337422
46.4000000000000	-0.494933054269363
46.5000000000000	-0.494933305559618
46.6000000000000	-0.494933610750170
46.7000000000000	-0.494933967430853
46.8000000000000	-0.494934373239669
46.9000000000000	-0.494934825863044
47	-0.494935323036027
47.1000000000000	-0.494935862542446
47.2000000000000	-0.494936442215004
47.3000000000000	-0.494937059935331
47.4000000000000	-0.494937713633988
47.5000000000000	-0.494938401290425
47.6000000000000	-0.494939120932901
47.7000000000000	-0.494939870638355
47.8000000000000	-0.494940648532241
47.9000000000000	-0.494941452788328
48	-0.494942281628460
48.1000000000000	-0.494943133322283
48.2000000000000	-0.494944006186936
48.3000000000000	-0.494944898586716
48.4000000000000	-0.494945808932710
48.5000000000000	-0.494946735682400
48.6000000000000	-0.494947677339238
48.7000000000000	-0.494948632452199
48.8000000000000	-0.494949599615310
48.9000000000000	-0.494950577467154
49	-0.494951564690358
49.1000000000000	-0.494952560011052
49.2000000000000	-0.494953562198317
49.3000000000000	-0.494954570063615
49.4000000000000	-0.494955582460200
49.5000000000000	-0.494956598282515
49.6000000000000	-0.494957616465573
49.7000000000000	-0.494958635984332
49.8000000000000	-0.494959655853051
49.9000000000000	-0.494960675124641
50	-0.494961692889999

==> figures/data/f_HD/data4.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-0.626330650948576
1.10000000000000	-0.600631151514353
1.20000000000000	-0.575428628110380
1.30000000000000	-0.550735036557123
1.40000000000000	-0.385523297475597
1.50000000000000	-0.367664604548565
1.60000000000000	-0.350230173221965
1.70000000000000	-0.333223733206002
1.80000000000000	-0.316648124417667
1.90000000000000	-0.300505342687089
2	-0.284796584224284
2.10000000000000	-0.269522288845661
2.20000000000000	-0.254682181961680
2.30000000000000	-0.240275315328924
2.40000000000000	-0.226300106571632
2.50000000000000	-0.212754377479409
2.60000000000000	-0.199635391089385
2.70000000000000	-0.186939887562571
2.80000000000000	-0.174664118865511
2.90000000000000	-0.162803882269606
3	-0.151354552681659
3.10000000000000	-0.140311113820287
3.20000000000000	-0.129668188253846
3.30000000000000	-0.119420066316439
3.40000000000000	-0.109560733919435
3.50000000000000	-0.100083899276665
3.60000000000000	-0.0909830185622037
3.70000000000000	-0.0822513205202402
3.80000000000000	-0.0738818300471073
3.90000000000000	-0.0658673907660564
4	-0.0582006866157823
4.10000000000000	-0.0508742624740900
4.20000000000000	-0.0438805438384227
4.30000000000000	-0.0372118555852341
4.40000000000000	-0.0308604398304170
4.50000000000000	-0.0248184729131677
4.60000000000000	-0.0190780815257981
4.70000000000000	-0.0136313580120908
4.80000000000000	-0.00847037485683717
4.90000000000000	-0.00358719838920302
5	0.000587542301217409
5.10000000000000	0.00310675436373210
5.20000000000000	0.00552352906739459
5.30000000000000	0.00783970463959501
5.40000000000000	0.0100571386909569
5.50000000000000	0.0121777057491900
5.60000000000000	0.0142032948749598
5.70000000000000	0.0161358073587107
5.80000000000000	0.0179771544973534
5.90000000000000	0.0197292554496911
6	0.0213940351694352
6.10000000000000	0.0229734224146344
6.20000000000000	0.0244693478323180
6.30000000000000	0.0258837421171313
6.40000000000000	0.0272185342427254
6.50000000000000	0.0284756497646402
6.60000000000000	0.0296570091934109
6.70000000000000	0.0307645264366070
6.80000000000000	0.0318001073085071
6.90000000000000	0.0327656481060970
7	0.0336630342500744
7.10000000000000	0.0344941389895314
7.20000000000000	0.0352608221689860
7.30000000000000	0.0359649290564207
7.40000000000000	0.0366082892309960
7.50000000000000	0.0371927155290897
7.60000000000000	0.0377200030473269
7.70000000000000	0.0381919282012563
7.80000000000000	0.0386102478383351
7.90000000000000	0.0389766984038881
8	0.0392929951587084
8.10000000000000	0.0395608314469763
8.20000000000000	0.0397818780131737
8.30000000000000	0.0399577823666847
8.40000000000000	0.0400901681927797
8.50000000000000	0.0401806348086831
8.60000000000000	0.0402307566634454
8.70000000000000	0.0402420828803446
8.80000000000000	0.0402161368405505
8.90000000000000	0.0401544158068060
9	0.0400583905858867
9.10000000000000	0.0399295052286125
9.20000000000000	0.0397691767662030
9.30000000000000	0.0395787949817812
9.40000000000000	0.0393597222158449
9.50000000000000	0.0391132932045396
9.60000000000000	0.0388408149495856
9.70000000000000	0.0385435666187259
9.80000000000000	0.0382227994755824
9.90000000000000	0.0378797368378162
10	0.0375155740625154
10.1000000000000	0.0371314785577493
10.2000000000000	0.0367285898192375
10.3000000000000	0.0363080194911132
10.4000000000000	0.0358708514497706
10.5000000000000	0.0354181419098065
10.6000000000000	0.0349509195510858
10.7000000000000	0.0344701856659811
10.8000000000000	0.0339769143258518
10.9000000000000	0.0334720525658519
11	0.0329565205871703
11.1000000000000	0.0324312119758324
11.2000000000000	0.0318969939372055
11.3000000000000	0.0313547075453737
11.4000000000000	0.0308051680065657
11.5000000000000	0.0302491649358408
11.6000000000000	0.0296874626462521
11.7000000000000	0.0291208004497321
11.8000000000000	0.0285498929689620
11.9000000000000	0.0279754304595019
12	0.0273980791414862
12.1000000000000	0.0268184815401968
12.2000000000000	0.0262372568348579
12.3000000000000	0.0256550012150032
12.4000000000000	0.0250722882437907
12.5000000000000	0.0244896692276628
12.6000000000000	0.0239076735917538
12.7000000000000	0.0233268092604830
12.8000000000000	0.0227475630427747
12.9000000000000	0.0221704010213709
13	0.0215957689457200
13.1000000000000	0.0210240926279374
13.2000000000000	0.0204557783413597
13.3000000000000	0.0198912132212184
13.4000000000000	0.0193307656669882
13.5000000000000	0.0187747857459730
13.6000000000000	0.0182236055977124
13.7000000000000	0.0176775398388042
13.8000000000000	0.0171368859677587
13.9000000000000	0.0166019247695115
14	0.0160729207192386
14.1000000000000	0.0155501223851310
14.2000000000000	0.0150337628298026
14.3000000000000	0.0145240600100186
14.4000000000000	0.0140212171744424
14.5000000000000	0.0135254232591171
14.6000000000000	0.0130368532804108
14.7000000000000	0.0125556687251627
14.8000000000000	0.0120820179377870
14.9000000000000	0.0116160365040995
15	0.0111578476316436
15.1000000000000	0.0107075625263091
15.2000000000000	0.0102652807650434
15.3000000000000	0.00983109066446954
15.4000000000000	0.00940506964523520
15.5000000000000	0.00898728459192785
15.6000000000000	0.00857779220840354
15.7000000000000	0.00817663936838263
15.8000000000000	0.00778386346118130
15.9000000000000	0.00739949273245372
16	0.00702354661983053
16.1000000000000	0.00665603608334776
16.2000000000000	0.00629696393057125
16.3000000000000	0.00594632513632594
16.4000000000000	0.00560410715695466
16.5000000000000	0.00527029023903118
16.6000000000000	0.00494484772246743
16.7000000000000	0.00462774633795667
16.8000000000000	0.00431894649870632
16.9000000000000	0.00401840258641793
17	0.00372606323148063
17.1000000000000	0.00344187158735086
17.2000000000000	0.00316576559909530
17.3000000000000	0.00289767826608425
17.4000000000000	0.00263753789882576
17.5000000000000	0.00238526836993516
17.6000000000000	0.00214078935924559
17.7000000000000	0.00190401659306386
17.8000000000000	0.00167486207758580
17.9000000000000	0.00145323432648764
18	0.00123903858271633
18.1000000000000	0.00103217703450380
18.2000000000000	0.000832549025637073
18.3000000000000	0.000640051260018605
18.4000000000000	0.000454578000554597
18.5000000000000	0.000276021262414682
18.6000000000000	0.000104271000707989
18.7000000000000	-6.07847073751525e-05
18.8000000000000	-0.000219259485904119
18.9000000000000	-0.000371268488975818
19	-0.000516928234852380
19.1000000000000	-0.000656356445407444
19.2000000000000	-0.000789671890818030
19.3000000000000	-0.000916994239437520
19.4000000000000	-0.00103844391278241
19.5000000000000	-0.00115414194556099
19.6000000000000	-0.00126420985067714
19.7000000000000	-0.00136876948913101
19.8000000000000	-0.00146794294474560
19.9000000000000	-0.00156185240364279
20	-0.00165062003838872
20.1000000000000	-0.00173436789673299
20.2000000000000	-0.00181321779486121
20.3000000000000	-0.00188729121507763
20.4000000000000	-0.00195670920784059
20.5000000000000	-0.00202159229806385
20.6000000000000	-0.00208206039560504
20.7000000000000	-0.00213823270985506
20.8000000000000	-0.00219022766834403
20.9000000000000	-0.00223816283928194
21	-0.00228215485794715
21.1000000000000	-0.00232231935683913
21.2000000000000	-0.00235877089951014
21.3000000000000	-0.00239162291799034
21.4000000000000	-0.00242098765372290
21.5000000000000	-0.00244697610192362
21.6000000000000	-0.00246969795927995
21.7000000000000	-0.00248926157490646
21.8000000000000	-0.00250577390447292
21.9000000000000	-0.00251934046741967
22	-0.00253006530717932
22.1000000000000	-0.00253805095432183
22.2000000000000	-0.00254339839254138
22.3000000000000	-0.00254620702740271
22.4000000000000	-0.00254657465776689
22.5000000000000	-0.00254459744981801
22.6000000000000	-0.00254036991361012
22.7000000000000	-0.00253398488205683
22.8000000000000	-0.00252553349228637
22.9000000000000	-0.00251510516928567
23	-0.00250278761175703
23.1000000000000	-0.00248866678011503
23.2000000000000	-0.00247282688654707
23.3000000000000	-0.00245535038706790
23.4000000000000	-0.00243631797549409
23.5000000000000	-0.00241580857927075
23.6000000000000	-0.00239389935707780
23.7000000000000	-0.00237066569815122
23.8000000000000	-0.00234618122324887
23.9000000000000	-0.00232051778719719
24	-0.00229374548295302
24.1000000000000	-0.00226593264711725
24.2000000000000	-0.00223714586683669
24.3000000000000	-0.00220744998803596
24.4000000000000	-0.00217690812491518
24.5000000000000	-0.00214558167065789
24.6000000000000	-0.00211353030929080
24.7000000000000	-0.00208081202863797
24.8000000000000	-0.00204748313431485
24.9000000000000	-0.00201359826470942
25	-0.00197921040689611
25.1000000000000	-0.00194437091343147
25.2000000000000	-0.00190912951998147
25.3000000000000	-0.00187353436373240
25.4000000000000	-0.00183763200253586
25.5000000000000	-0.00180146743474196
25.6000000000000	-0.00176508411967593
25.7000000000000	-0.00172852399871330
25.8000000000000	-0.00169182751691126
25.9000000000000	-0.00165503364515388
26	-0.00161817990277014
26.1000000000000	-0.00158130238058756
26.2000000000000	-0.00154443576437981
26.3000000000000	-0.00150761335867495
26.4000000000000	-0.00147086711088498
26.5000000000000	-0.00143422763572346
26.6000000000000	-0.00139772423987840
26.7000000000000	-0.00136138494690535
26.8000000000000	-0.00132523652231136
26.9000000000000	-0.00128930449879771
27	-0.00125361320163389
27.1000000000000	-0.00121818577413277
27.2000000000000	-0.00118304420319957
27.3000000000000	-0.00114820934493034
27.4000000000000	-0.00111370095023171
27.5000000000000	-0.00107953769044036
27.6000000000000	-0.00104573718291734
27.7000000000000	-0.00101231601659379
27.8000000000000	-0.000979289777449491
27.9000000000000	-0.000946673073901123
28	-0.000914479562080908
28.1000000000000	-0.000882721970988914
28.2000000000000	-0.000851412127496798
28.3000000000000	-0.000820560981191115
28.4000000000000	-0.000790178629036045
28.5000000000000	-0.000760274339841211
28.6000000000000	-0.000730856578520583
28.7000000000000	-0.000701933030127168
28.8000000000000	-0.000673510623652140
28.9000000000000	-0.000645595555574324
29	-0.000618193313148098
29.1000000000000	-0.000591308697422671
29.2000000000000	-0.000564945845974977
29.3000000000000	-0.000539108255354858
29.4000000000000	-0.000513798803226514
29.5000000000000	-0.000489019770203161
29.6000000000000	-0.000464772861363615
29.7000000000000	-0.000441059227444858
29.8000000000000	-0.000417879485704786
29.9000000000000	-0.000395233740447818
30	-0.000373121603208170
30.1000000000000	-0.000351542212587248
30.2000000000000	-0.000330494253737934
30.3000000000000	-0.000309975977495158
30.4000000000000	-0.000289985219146169
30.5000000000000	-0.000270519416840222
30.6000000000000	-0.000251575629632625
30.7000000000000	-0.000233150555163809
30.8000000000000	-0.000215240546968788
30.9000000000000	-0.000197841631418223
31	-0.000180949524288426
31.1000000000000	-0.000164559646960546
31.2000000000000	-0.000148667142249703
31.3000000000000	-0.000133266889861765
31.4000000000000	-0.000118353521480658
31.5000000000000	-0.000103921435486485
31.6000000000000	-8.99648113045051e-05
31.7000000000000	-7.64776233876668e-05
31.8000000000000	-6.34536548335936e-05
31.9000000000000	-5.08865106386177e-05
32	-3.87696305910258e-05
32.1000000000000	-2.70963018053690e-05
32.2000000000000	-1.58596709007452e-05
32.3000000000000	-5.05275582664952e-06
32.4000000000000	5.33154266085782e-06
32.5000000000000	1.53004298701803e-05
32.6000000000000	2.48612063873347e-05
32.7000000000000	3.40212576282609e-05
32.8000000000000	4.27880437280691e-05
32.9000000000000	5.11690897597184e-05
33	5.91719762805912e-05
33.1000000000000	6.68043302026813e-05
33.2000000000000	7.40738159807371e-05
33.3000000000000	8.09881271144479e-05
33.4000000000000	8.75549779595961e-05
33.5000000000000	9.37820958455316e-05
33.6000000000000	9.96772134897684e-05
33.7000000000000	0.000105248061709913
33.8000000000000	0.000110502362424309
33.9000000000000	0.000115447821937426
34	0.000120092124505718
34.1000000000000	0.000124442926177334
34.2000000000000	0.000128507848901455
34.3000000000000	0.000132294474901703
34.4000000000000	0.000135810341308810
34.5000000000000	0.000139062935045464
34.6000000000000	0.000142059687960793
34.7000000000000	0.000144807972206447
34.8000000000000	0.000147315095851421
34.9000000000000	0.000149588298727326
35	0.000151634748501354
35.1000000000000	0.000153461536970052
35.2000000000000	0.000155075676569745
35.3000000000000	0.000156484097096623
35.4000000000000	0.000157693642632829
35.5000000000000	0.000158711068671964
35.6000000000000	0.000159543039440071
35.7000000000000	0.000160196125404872
35.8000000000000	0.000160676800970390
35.9000000000000	0.000160991442349985
36	0.000161146325613728
36.1000000000000	0.000161147624904030
36.2000000000000	0.000161001410815834
36.3000000000000	0.000160713648935327
36.4000000000000	0.000160290198531319
36.5000000000000	0.000159736811398425
36.6000000000000	0.000159059130841180
36.7000000000000	0.000158262690799482
36.8000000000000	0.000157352915108993
36.9000000000000	0.000156335116889443
37	0.000155214498060903
37.1000000000000	0.000153996148979192
37.2000000000000	0.000152685048188670
37.3000000000000	0.000151286062286661
37.4000000000000	0.000149803945896166
37.5000000000000	0.000148243341741480
37.6000000000000	0.000146608780823588
37.7000000000000	0.000144904682691166
37.8000000000000	0.000143135355802368
37.9000000000000	0.000141304997973607
38	0.000139417696913621
38.1000000000000	0.000137477430833791
38.2000000000000	0.000135488069139148
38.3000000000000	0.000133453373187336
38.4000000000000	0.000131376997118795
38.5000000000000	0.000129262488752036
38.6000000000000	0.000127113290539681
38.7000000000000	0.000124932740584718
38.8000000000000	0.000122724073710496
38.9000000000000	0.000120490422584164
39	0.000118234818888559
39.1000000000000	0.000115960194540457
39.2000000000000	0.000113669382951191
39.3000000000000	0.000111365120329192
39.4000000000000	0.000109050047017800
39.5000000000000	0.000106726708870415
39.6000000000000	0.000104397558654987
39.7000000000000	0.000102064957490606
39.8000000000000	9.97311763098426e-05
39.9000000000000	9.73983973462090e-05
40	9.50687156434540e-05
40.1000000000000	9.27441405859064e-05
40.2000000000000	9.04265974461086e-05
40.3000000000000	8.81179289479434e-05
40.4000000000000	8.58198968441969e-05
40.5000000000000	8.35341835055425e-05
40.6000000000000	8.12623935194137e-05
40.7000000000000	7.90060552965964e-05
40.8000000000000	7.67666226842202e-05
40.9000000000000	7.45454765830850e-05
41	7.23439265678964e-05
41.1000000000000	7.01632125091400e-05
41.2000000000000	6.80045061933696e-05
41.3000000000000	6.58689129436008e-05
41.4000000000000	6.37574732347347e-05
41.5000000000000	6.16711643050678e-05
41.6000000000000	5.96109017620388e-05
41.7000000000000	5.75775411818944e-05
41.8000000000000	5.55718796987264e-05
41.9000000000000	5.35946575859999e-05
42	5.16465598275066e-05
42.1000000000000	4.97282176755739e-05
42.2000000000000	4.78402101980640e-05
42.3000000000000	4.59830658114663e-05
42.4000000000000	4.41572638002941e-05
42.5000000000000	4.23632358201422e-05
42.6000000000000	4.06013673859913e-05
42.7000000000000	3.88719993434861e-05
42.8000000000000	3.71754293227632e-05
42.9000000000000	3.55119131753583e-05
43	3.38816663909667e-05
43.1000000000000	3.22848654961727e-05
43.2000000000000	3.07216494335081e-05
43.3000000000000	2.91921209195179e-05
43.4000000000000	2.76963477836852e-05
43.5000000000000	2.62343642853046e-05
43.6000000000000	2.48061724091521e-05
43.7000000000000	2.34117431394228e-05
43.8000000000000	2.20510177126749e-05
43.9000000000000	2.07239088466092e-05
44	1.94303019480672e-05
44.1000000000000	1.81700562976045e-05
44.2000000000000	1.69430062109032e-05
44.3000000000000	1.57489621771828e-05
44.4000000000000	1.45877119749267e-05
44.5000000000000	1.34590217637594e-05
44.6000000000000	1.23626371532176e-05
44.7000000000000	1.12982842479897e-05
44.8000000000000	1.02656706694133e-05
44.9000000000000	9.26448655365333e-06
45	8.29440552703694e-06
45.1000000000000	7.35508565711774e-06
45.2000000000000	6.44617038047317e-06
45.3000000000000	5.56728940792331e-06
45.4000000000000	4.71805960505553e-06
45.5000000000000	3.89808585191523e-06
45.6000000000000	3.10696187763237e-06
45.7000000000000	2.34427107283933e-06
45.8000000000000	1.60958727977413e-06
45.9000000000000	9.02475560703708e-07
46	2.22492941600357e-07
46.1000000000000	-4.30810864222723e-07
46.2000000000000	-1.05789275442017e-06
46.3000000000000	-1.65921555918953e-06
46.4000000000000	-2.23524738251703e-06
46.5000000000000	-2.78646096542046e-06
46.6000000000000	-3.31333306997327e-06
46.7000000000000	-3.81634388474416e-06
46.8000000000000	-4.29597644869111e-06
46.9000000000000	-4.75271609784589e-06
47	-5.18704992897234e-06
47.1000000000000	-5.59946628569785e-06
47.2000000000000	-5.99045426114278e-06
47.3000000000000	-6.36050322111939e-06
47.4000000000000	-6.71010234594387e-06
47.5000000000000	-7.03974018948660e-06
47.6000000000000	-7.34990425757573e-06
47.7000000000000	-7.64108060263434e-06
47.8000000000000	-7.91375343645476e-06
47.9000000000000	-8.16840476089852e-06
48	-8.40551401271470e-06
48.1000000000000	-8.62555772718295e-06
48.2000000000000	-8.82900921645652e-06
48.3000000000000	-9.01633826361002e-06
48.4000000000000	-9.18801083302661e-06
48.5000000000000	-9.34448879411036e-06
48.6000000000000	-9.48622966128505e-06
48.7000000000000	-9.61368634668370e-06
48.8000000000000	-9.72730692859577e-06
48.9000000000000	-9.82753443175900e-06
49	-9.91480662213984e-06
49.1000000000000	-9.98955581424597e-06
49.2000000000000	-1.00522086906008e-05
49.3000000000000	-1.01031861347546e-05
49.4000000000000	-1.01429030747129e-05
49.5000000000000	-1.01717683388965e-05
49.6000000000000	-1.01901845232064e-05
49.7000000000000	-1.01985478690341e-05
49.8000000000000	-1.01972481520593e-05
49.9000000000000	-1.01866685806179e-05
50	-1.01671857053342e-05

==> figures/data/f_delay/data1.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-1.08554988793720e-05
1.10000000000000	-0.0889364637962891
1.20000000000000	-0.173216225603510
1.30000000000000	-0.252990378562195
1.40000000000000	-0.328395193405117
1.50000000000000	-0.369363391755891
1.60000000000000	-0.407822497016477
1.70000000000000	-0.443862476940995
1.80000000000000	-0.477572170233483
1.90000000000000	-0.509039182819497
2	-0.538349793527754
2.10000000000000	-0.565588868743769
2.20000000000000	-0.590839785608594
2.30000000000000	-0.614184363347049
2.40000000000000	-0.635702802321158
2.50000000000000	-0.655473630415951
2.60000000000000	-0.673573656376234
2.70000000000000	-0.690077929724345
2.80000000000000	-0.705059706900384
2.90000000000000	-0.718590423277777
3	-0.730739670718362
3.10000000000000	-0.741575180342432
3.20000000000000	-0.751162810200341
3.30000000000000	-0.759566537543305
3.40000000000000	-0.766848455401939
3.50000000000000	-0.773068773191856
3.60000000000000	-0.778285821076274
3.70000000000000	-0.782556057826012
3.80000000000000	-0.785934081927556
3.90000000000000	-0.788472645699970
4	-0.790222672191321
4.10000000000000	-0.791233274634992
4.20000000000000	-0.791551778255783
4.30000000000000	-0.791223744224958
4.40000000000000	-0.790292995572477
4.50000000000000	-0.788801644873540
4.60000000000000	-0.786790123535145
4.70000000000000	-0.784297212516825
4.80000000000000	-0.781360074327887
4.90000000000000	-0.778014286151404
5	-0.774293873953001
5.10000000000000	-0.770231347439885
5.20000000000000	-0.765857735742909
5.30000000000000	-0.761202623701459
5.40000000000000	-0.756294188637761
5.50000000000000	-0.751159237513802
5.60000000000000	-0.745823244370416
5.70000000000000	-0.740310387954210
5.80000000000000	-0.734643589443951
5.90000000000000	-0.728844550193695
6	-0.722933789415464
6.10000000000000	-0.716930681729528
6.20000000000000	-0.710853494515435
6.30000000000000	-0.704719425001792
6.40000000000000	-0.698544637037445
6.50000000000000	-0.692344297491221
6.60000000000000	-0.686132612231624
6.70000000000000	-0.679922861642006
6.80000000000000	-0.673727435630615
6.90000000000000	-0.667557868098657
7	-0.661424870833077
7.10000000000000	-0.655338366794126
7.20000000000000	-0.649307522771004
7.30000000000000	-0.643340781381950
7.40000000000000	-0.637445892398001
7.50000000000000	-0.631629943372442
7.60000000000000	-0.625899389560544
7.70000000000000	-0.620260083116646
7.80000000000000	-0.614717301557955
7.90000000000000	-0.609275775486656
8	-0.603939715563929
8.10000000000000	-0.598712838731454
8.20000000000000	-0.593598393677766
8.30000000000000	-0.588599185548539
8.40000000000000	-0.583717599901453
8.50000000000000	-0.578955625907771
8.60000000000000	-0.574314878804163
8.70000000000000	-0.569796621599538
8.80000000000000	-0.565401786042876
8.90000000000000	-0.561130992859113
9	-0.556984571261151
9.10000000000000	-0.552962577746982
9.20000000000000	-0.549064814191738
9.30000000000000	-0.545290845245299
9.40000000000000	-0.541640015046697
9.50000000000000	-0.538111463267274
9.60000000000000	-0.534704140495025
9.70000000000000	-0.531416822973122
9.80000000000000	-0.528248126705992
9.90000000000000	-0.525196520946755
10	-0.522260341080116
10.1000000000000	-0.519437800915100
10.2000000000000	-0.516727004402251
10.3000000000000	-0.514125956790086
10.4000000000000	-0.511632575235749
10.5000000000000	-0.509244698884921
10.6000000000000	-0.506960098436074
10.7000000000000	-0.504776485204234
10.8000000000000	-0.502691519699379
10.9000000000000	-0.500702819734580
11	-0.498807968078943
11.1000000000000	-0.497004519670298
11.2000000000000	-0.495290008402490
11.3000000000000	-0.493661953501990
11.4000000000000	-0.492117865508388
11.5000000000000	-0.490655251873146
11.6000000000000	-0.489271622190815
11.7000000000000	-0.487964493076709
11.8000000000000	-0.486731392704798
11.9000000000000	-0.485569865019351
12	-0.484477473633636
12.1000000000000	-0.483451805428683
12.2000000000000	-0.482490473864901
12.3000000000000	-0.481591122019028
12.4000000000000	-0.480751425358634
12.5000000000000	-0.479969094266098
12.6000000000000	-0.479241876323708
12.7000000000000	-0.478567558371207
12.8000000000000	-0.477943968346840
12.9000000000000	-0.477368976922638
13	-0.476840498944387
13.1000000000000	-0.476356494686404
13.2000000000000	-0.475914970930962
13.3000000000000	-0.475513981881900
13.4000000000000	-0.475151629921628
13.5000000000000	-0.474826066220475
13.6000000000000	-0.474535491206994
13.7000000000000	-0.474278154907569
13.8000000000000	-0.474052357163354
13.9000000000000	-0.473856447732307
14	-0.473688826283776
14.1000000000000	-0.473547942292820
14.2000000000000	-0.473432294841180
14.3000000000000	-0.473340432331527
14.4000000000000	-0.473270952121354
14.5000000000000	-0.473222500082608
14.6000000000000	-0.473193770092925
14.7000000000000	-0.473183503464039
14.8000000000000	-0.473190488312720
14.9000000000000	-0.473213558879354
15	-0.473251594799025
15.1000000000000	-0.473303520329732
15.2000000000000	-0.473368303542178
15.3000000000000	-0.473444955475318
15.4000000000000	-0.473532529261646
15.5000000000000	-0.473630119226030
15.6000000000000	-0.473736859961647
15.7000000000000	-0.473851925386437
15.8000000000000	-0.473974527783255
15.9000000000000	-0.474103916826765
16	-0.474239378599911
16.1000000000000	-0.474380234602641
16.2000000000000	-0.474525840755414
16.3000000000000	-0.474675586399834
16.4000000000000	-0.474828893298617
16.5000000000000	-0.474985214636963
16.6000000000000	-0.475144034027247
16.7000000000000	-0.475304864518806
16.8000000000000	-0.475467247614487
16.9000000000000	-0.475630752295492
17	-0.475794974055915
17.1000000000000	-0.475959533948289
17.2000000000000	-0.476124077641322
17.3000000000000	-0.476288274490903
17.4000000000000	-0.476451816625383
17.5000000000000	-0.476614418046003
17.6000000000000	-0.476775813743284
17.7000000000000	-0.476935758830084
17.8000000000000	-0.477094027691969
17.9000000000000	-0.477250413155452
18	-0.477404725674567
18.1000000000000	-0.477556792536230
18.2000000000000	-0.477706457084690
18.3000000000000	-0.477853577965400
18.4000000000000	-0.477998028388511
18.5000000000000	-0.478139695412168
18.6000000000000	-0.478278479245739
18.7000000000000	-0.478414292573044
18.8000000000000	-0.478547059895616
18.9000000000000	-0.478676716895976
19	-0.478803209820879
19.1000000000000	-0.478926494884434
19.2000000000000	-0.479046537690970
19.3000000000000	-0.479163312677510
19.4000000000000	-0.479276802575647
19.5000000000000	-0.479386997892633
19.6000000000000	-0.479493896411420
19.7000000000000	-0.479597502709423
19.8000000000000	-0.479697827695704
19.9000000000000	-0.479794888166287
20	-0.479888706377296
20.1000000000000	-0.479979309635579
20.2000000000000	-0.480066729906479
20.3000000000000	-0.480151003438398
20.4000000000000	-0.480232170403789
20.5000000000000	-0.480310274556204
20.6000000000000	-0.480385362903021
20.7000000000000	-0.480457485393450
20.8000000000000	-0.480526694621449
20.9000000000000	-0.480593045543129
21	-0.480656595208269
21.1000000000000	-0.480717402505532
21.2000000000000	-0.480775527920987
21.3000000000000	-0.480831033309519
21.4000000000000	-0.480883981678754
21.5000000000000	-0.480934436985078
21.6000000000000	-0.480982463941359
21.7000000000000	-0.481028127835984
21.8000000000000	-0.481071494362814
21.9000000000000	-0.481112629461674
22	-0.481151599168997
22.1000000000000	-0.481188469478243
22.2000000000000	-0.481223306209723
22.3000000000000	-0.481256174889459
22.4000000000000	-0.481287140636733
22.5000000000000	-0.481316268059952
22.6000000000000	-0.481343621160506
22.7000000000000	-0.481369263244256
22.8000000000000	-0.481393256840347
22.9000000000000	-0.481415663626993
23	-0.481436544363941
23.1000000000000	-0.481455958831293
23.2000000000000	-0.481473965774386
23.3000000000000	-0.481490622854438
23.4000000000000	-0.481505986604676
23.5000000000000	-0.481520112391665
23.6000000000000	-0.481533054381571
23.7000000000000	-0.481544865511099
23.8000000000000	-0.481555597462845
23.9000000000000	-0.481565300644825
24	-0.481574024173939
24.1000000000000	-0.481581815863145
24.2000000000000	-0.481588722212112
24.3000000000000	-0.481594788401148
24.4000000000000	-0.481600058288196
24.5000000000000	-0.481604574408693
24.6000000000000	-0.481608377978101
24.7000000000000	-0.481611508896941
24.8000000000000	-0.481614005758130
24.9000000000000	-0.481615905856475
25	-0.481617245200137

==> figures/data/f_delay/data2.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-1.30265986552465e-05
1.10000000000000	-0.106166737086197
1.20000000000000	-0.205699820065109
1.30000000000000	-0.298879158068405
1.40000000000000	-0.385962084549105
1.50000000000000	-0.431146220791241
1.60000000000000	-0.472995077107727
1.70000000000000	-0.511663059677182
1.80000000000000	-0.547300419130003
1.90000000000000	-0.580053206811990
2	-0.610063244499700
2.10000000000000	-0.637468106611501
2.20000000000000	-0.662401114001287
2.30000000000000	-0.684991338463821
2.40000000000000	-0.705363617121510
2.50000000000000	-0.723638575902139
2.60000000000000	-0.739932661355662
2.70000000000000	-0.754358180095629
2.80000000000000	-0.767023345187079
2.90000000000000	-0.778032328837930
3	-0.787485320784877
3.10000000000000	-0.795478591797696
3.20000000000000	-0.802104561757615
3.30000000000000	-0.807451871796023
3.40000000000000	-0.811605460009319
3.50000000000000	-0.814646640294136
3.60000000000000	-0.816653183874533
3.70000000000000	-0.817699403119023
3.80000000000000	-0.817856237270566
3.90000000000000	-0.817191339736881
4	-0.815769166611643
4.10000000000000	-0.813651066119377
4.20000000000000	-0.810895368698118
4.30000000000000	-0.807557477454268
4.40000000000000	-0.803689958743479
4.50000000000000	-0.799342632649921
4.60000000000000	-0.794562663153965
4.70000000000000	-0.789394647795099
4.80000000000000	-0.783880706652909
4.90000000000000	-0.778060570484134
5	-0.771971667868237
5.10000000000000	-0.765649211227606
5.20000000000000	-0.759126281601425
5.30000000000000	-0.752433912064557
5.40000000000000	-0.745601169694305
5.50000000000000	-0.738655235998855
5.60000000000000	-0.731621485731529
5.70000000000000	-0.724523564024618
5.80000000000000	-0.717383461785710
5.90000000000000	-0.710221589307960
6	-0.703056848053774
6.10000000000000	-0.695906700578861
6.20000000000000	-0.688787238570609
6.30000000000000	-0.681713248981298
6.40000000000000	-0.674698278242698
6.50000000000000	-0.667754694554288
6.60000000000000	-0.660893748242522
6.70000000000000	-0.654125630193444
6.80000000000000	-0.647459528365387
6.90000000000000	-0.640903682392612
7	-0.634465436294502
7.10000000000000	-0.628151289308367
7.20000000000000	-0.621966944867049
7.30000000000000	-0.615917357745366
7.40000000000000	-0.610006779401997
7.50000000000000	-0.604238801545723
7.60000000000000	-0.598616397956985
7.70000000000000	-0.593141964597586
7.80000000000000	-0.587817358042923
7.90000000000000	-0.582643932272590
8	-0.577622573856366
8.10000000000000	-0.572753735573663
8.20000000000000	-0.568037468505329
8.30000000000000	-0.563473452637449
8.40000000000000	-0.559061026017297
8.50000000000000	-0.554799212502016
8.60000000000000	-0.550686748140903
8.70000000000000	-0.546722106232313
8.80000000000000	-0.542903521096263
8.90000000000000	-0.539229010603761
9	-0.535696397503746
9.10000000000000	-0.532303329588271
9.20000000000000	-0.529047298736288
9.30000000000000	-0.525925658875945
9.40000000000000	-0.522935642904934
9.50000000000000	-0.520074378607830
9.60000000000000	-0.517338903608861
9.70000000000000	-0.514726179397898
9.80000000000000	-0.512233104466788
9.90000000000000	-0.509856526592489
10	-0.507593254302690
10.1000000000000	-0.505440067558867
10.2000000000000	-0.503393727690916
10.3000000000000	-0.501450986616706
10.4000000000000	-0.499608595379067
10.5000000000000	-0.497863312031862
10.6000000000000	-0.496211908905976
10.7000000000000	-0.494651179285147
10.8000000000000	-0.493177943520727
10.9000000000000	-0.491789054613566
11	-0.490481403290353
11.1000000000000	-0.489251922600867
11.2000000000000	-0.488097592061708
11.3000000000000	-0.487015441371247
11.4000000000000	-0.486002553719634
11.5000000000000	-0.485056068716883
11.6000000000000	-0.484173184961196
11.7000000000000	-0.483351162268871
11.8000000000000	-0.482587323586304
11.9000000000000	-0.481879056603804
12	-0.481223815090153
12.1000000000000	-0.480619119966049
12.2000000000000	-0.480062560133830
12.3000000000000	-0.479551793080122
12.4000000000000	-0.479084545267326
12.5000000000000	-0.478658612329165
12.6000000000000	-0.478271859084793
12.7000000000000	-0.477922219385326
12.8000000000000	-0.477607695805969
12.9000000000000	-0.477326359196304
13	-0.477076348100660
13.1000000000000	-0.476855868059899
13.2000000000000	-0.476663190805375
13.3000000000000	-0.476496653355256
13.4000000000000	-0.476354657022834
13.5000000000000	-0.476235666345964
13.6000000000000	-0.476138207946233
13.7000000000000	-0.476060869325969
13.8000000000000	-0.476002297610765
13.9000000000000	-0.475961198244681
14	-0.475936333644910
14.1000000000000	-0.475926521822232
14.2000000000000	-0.475930634973201
14.3000000000000	-0.475947598049607
14.4000000000000	-0.475976387310399
14.5000000000000	-0.476016028860900
14.6000000000000	-0.476065597183791
14.7000000000000	-0.476124213666039
14.8000000000000	-0.476191045125622
14.9000000000000	-0.476265302341602
15	-0.476346238590847
15.1000000000000	-0.476433148194397
15.2000000000000	-0.476525365076245
15.3000000000000	-0.476622261337047
15.4000000000000	-0.476723245845055
15.5000000000000	-0.476827762846346
15.6000000000000	-0.476935290596208
15.7000000000000	-0.477045340013379
15.8000000000000	-0.477157453358599
15.9000000000000	-0.477271202938829
16	-0.477386189838263
16.1000000000000	-0.477502042677157
16.2000000000000	-0.477618416399326
16.3000000000000	-0.477734991089037
16.4000000000000	-0.477851470817894
16.5000000000000	-0.477967582522197
16.6000000000000	-0.478083074911148
16.7000000000000	-0.478197717406174
16.8000000000000	-0.478311299111526
16.9000000000000	-0.478423627816259
17	-0.478534529027581
17.1000000000000	-0.478643845035498
17.2000000000000	-0.478751434008624
17.3000000000000	-0.478857169120929
17.4000000000000	-0.478960937709179
17.5000000000000	-0.479062640460741
17.6000000000000	-0.479162190631375
17.7000000000000	-0.479259513292620
17.8000000000000	-0.479354544608307
17.9000000000000	-0.479447231139723
18	-0.479537529178892
18.1000000000000	-0.479625404109446
18.2000000000000	-0.479710829794498
18.3000000000000	-0.479793787990934
18.4000000000000	-0.479874267789504
18.5000000000000	-0.479952265080097
18.6000000000000	-0.480027782041554
18.7000000000000	-0.480100826655366
18.8000000000000	-0.480171412242614
18.9000000000000	-0.480239557023468
19	-0.480305283698601
19.1000000000000	-0.480368619051829
19.2000000000000	-0.480429593573328
19.3000000000000	-0.480488241102746
19.4000000000000	-0.480544598491550
19.5000000000000	-0.480598705283964
19.6000000000000	-0.480650603415821
19.7000000000000	-0.480700336930698
19.8000000000000	-0.480747951712697
19.9000000000000	-0.480793495235224
20	-0.480837016325176
20.1000000000000	-0.480878564941894
20.2000000000000	-0.480918191970306
20.3000000000000	-0.480955949027668
20.4000000000000	-0.480991888283315
20.5000000000000	-0.481026062290882
20.6000000000000	-0.481058523832428
20.7000000000000	-0.481089325773935
20.8000000000000	-0.481118520931656
20.9000000000000	-0.481146161948812
21	-0.481172301182128
21.1000000000000	-0.481196990597747
21.2000000000000	-0.481220281676040
21.3000000000000	-0.481242225324865
21.4000000000000	-0.481262871800848
21.5000000000000	-0.481282270638239
21.6000000000000	-0.481300470584961
21.7000000000000	-0.481317519545436
21.8000000000000	-0.481333464529814
21.9000000000000	-0.481348351609246
22	-0.481362225876826
22.1000000000000	-0.481375131413884
22.2000000000000	-0.481387111261290
22.3000000000000	-0.481398207395451
22.4000000000000	-0.481408460708716
22.5000000000000	-0.481417910993882
22.6000000000000	-0.481426596932532
22.7000000000000	-0.481434556086942
22.8000000000000	-0.481441824895299
22.9000000000000	-0.481448438669988
23	-0.481454431598727
23.1000000000000	-0.481459836748311
23.2000000000000	-0.481464686070777
23.3000000000000	-0.481469010411775
23.4000000000000	-0.481472839520961
23.5000000000000	-0.481476202064239
23.6000000000000	-0.481479125637664
23.7000000000000	-0.481481636782867
23.8000000000000	-0.481483761003834
23.9000000000000	-0.481485522784893
24	-0.481486945609788
24.1000000000000	-0.481488051981698
24.2000000000000	-0.481488863444085
24.3000000000000	-0.481489400602254
24.4000000000000	-0.481489683145528
24.5000000000000	-0.481489729869927
24.6000000000000	-0.481489558701260
24.7000000000000	-0.481489186718551
24.8000000000000	-0.481488630177708
24.9000000000000	-0.481487904535359
25	-0.481487024472797

==> figures/data/f_delay/data3.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-0.912952911252939
1.10000000000000	-0.865793027182931
1.20000000000000	-0.820035985515950
1.30000000000000	-0.775680382706185
1.40000000000000	-0.422529940317808
1.50000000000000	-0.396985686032027
1.60000000000000	-0.372346384356870
1.70000000000000	-0.348601295917588
1.80000000000000	-0.325738595517391
1.90000000000000	-0.303745468464991
2	-0.282608202466330
2.10000000000000	-0.262312275191386
2.20000000000000	-0.242842437628232
2.30000000000000	-0.224182793337536
2.40000000000000	-0.206316873721417
2.50000000000000	-0.189227709420968
2.60000000000000	-0.172897897956961
2.70000000000000	-0.157309667728166
2.80000000000000	-0.142444938481416
2.90000000000000	-0.128285378367051
3	-0.114812457692671
3.10000000000000	-0.102007499487239
3.20000000000000	-0.0898517269865342
3.30000000000000	-0.0783263081497478
3.40000000000000	-0.0674123973156696
3.50000000000000	-0.0570911741054394
3.60000000000000	-0.0473438796772522
3.70000000000000	-0.0381518504367000
3.80000000000000	-0.0294965493046538
3.90000000000000	-0.0213595946426941
4	-0.0137227869341587
4.10000000000000	-0.00656813331685003
4.20000000000000	0.000122129938641528
4.30000000000000	0.00636551691316832
4.40000000000000	0.0121792733961476
4.50000000000000	0.0175803600281377
4.60000000000000	0.0225854371436525
4.70000000000000	0.0272108512312713
4.80000000000000	0.0314726229303717
4.90000000000000	0.0353864364860984
5	0.0389676305864885
5.10000000000000	0.0422311905079407
5.20000000000000	0.0451917414975328
5.30000000000000	0.0478635433229572
5.40000000000000	0.0502604859231055
5.50000000000000	0.0523960860946047
5.60000000000000	0.0542834851518191
5.70000000000000	0.0559354475000509
5.80000000000000	0.0573643600638540
5.90000000000000	0.0585822325145246
6	0.0596006982429632
6.10000000000000	0.0604310160261783
6.20000000000000	0.0610840723377769
6.30000000000000	0.0615703842547830
6.40000000000000	0.0619001029151210
6.50000000000000	0.0620830174820256
6.60000000000000	0.0621285595735503
6.70000000000000	0.0620458081171911
6.80000000000000	0.0618434945914625
6.90000000000000	0.0615300086180215
7	0.0611134038696661
7.10000000000000	0.0606014042612125
7.20000000000000	0.0600014103918806
7.30000000000000	0.0593205062094162
7.40000000000000	0.0585654658677026
7.50000000000000	0.0577427607511309
7.60000000000000	0.0568585666404246
7.70000000000000	0.0559187709960362
7.80000000000000	0.0549289803365787
7.90000000000000	0.0538945276910762
8	0.0528204801050763
8.10000000000000	0.0517116461819027
8.20000000000000	0.0505725836414932
8.30000000000000	0.0494076068804147
8.40000000000000	0.0482207945177300
8.50000000000000	0.0470159969124521
8.60000000000000	0.0457968436393287
8.70000000000000	0.0445667509106634
8.80000000000000	0.0433289289328138
8.90000000000000	0.0420863891868996
9	0.0408419516241006
9.10000000000000	0.0395982517667387
9.20000000000000	0.0383577477071188
9.30000000000000	0.0371227269968461
9.40000000000000	0.0358953134200395
9.50000000000000	0.0346774736445377
9.60000000000000	0.0334710237458342
9.70000000000000	0.0322776355990875
9.80000000000000	0.0310988431351206
9.90000000000000	0.0299360484568849
10	0.0287905278133698
10.1000000000000	0.0276634374284234
10.2000000000000	0.0265558191824381
10.3000000000000	0.0254686061452472
10.4000000000000	0.0244026279590241
10.5000000000000	0.0233586160703441
10.6000000000000	0.0223372088109249
10.7000000000000	0.0213389563269137
10.8000000000000	0.0203643253568839
10.9000000000000	0.0194137038590154
11	0.0184874054881988
11.1000000000000	0.0175856739240503
11.2000000000000	0.0167086870510715
11.3000000000000	0.0158565609923920
11.4000000000000	0.0150293539987412
11.5000000000000	0.0142270701944704
11.6000000000000	0.0134496631826196
11.7000000000000	0.0126970395111682
11.8000000000000	0.0119690620027483
11.9000000000000	0.0112655529502264
12	0.0105862971806611
12.1000000000000	0.00993104499024992
12.2000000000000	0.00929951495295809
12.3000000000000	0.00869139660560491
12.4000000000000	0.00810635301223375
12.5000000000000	0.00754402321066247
12.6000000000000	0.00700402454414340
12.7000000000000	0.00648595488110192
12.8000000000000	0.00598939472595228
12.9000000000000	0.00551390922400542
13	0.00505905006349628
13.1000000000000	0.00462435727776528
13.2000000000000	0.00420936095062760
13.3000000000000	0.00381358282795178
13.4000000000000	0.00343653783846190
13.5000000000000	0.00307773552675894
13.6000000000000	0.00273668140152802
13.7000000000000	0.00241287820188096
13.8000000000000	0.00210582708474313
13.9000000000000	0.00181502873616009
14	0.00153998440936711
14.1000000000000	0.00128019689241527
14.2000000000000	0.00103517140810281
14.3000000000000	0.000804416448927278
14.4000000000000	0.000587444549698365
14.5000000000000	0.000383773000427465
14.6000000000000	0.000192924502038618
14.7000000000000	1.44277673955406e-05
14.8000000000000	-0.000152181929913579
14.9000000000000	-0.000307362256654439
15	-0.000451563368565414
15.1000000000000	-0.000585227504250487
15.2000000000000	-0.000708788622145704
15.3000000000000	-0.000822672078414160
15.4000000000000	-0.000927294343686138
15.5000000000000	-0.00102306275662274
15.6000000000000	-0.00111037531234052
15.7000000000000	-0.00118962048380145
15.8000000000000	-0.00126117707431700
15.9000000000000	-0.00132541409939950
16	-0.00138269069622928
16.1000000000000	-0.00143335605908287
16.2000000000000	-0.00147774939911532
16.3000000000000	-0.00151619992695509
16.4000000000000	-0.00154902685662280
16.5000000000000	-0.00157653942933907
16.6000000000000	-0.00159903695585219
16.7000000000000	-0.00161680887595593
16.8000000000000	-0.00163013483394005
16.9000000000000	-0.00163928476874570
17	-0.00164451901767264
17.1000000000000	-0.00164608843251853
17.2000000000000	-0.00164423450708888
17.3000000000000	-0.00163918951506097
17.4000000000000	-0.00163117665722976
17.5000000000000	-0.00162041021722014
17.6000000000000	-0.00160709572477568
17.7000000000000	-0.00159143012579931
17.8000000000000	-0.00157360195834478
17.9000000000000	-0.00155379153381036
18	-0.00153217112262351
18.1000000000000	-0.00150890514373669
18.2000000000000	-0.00148415035730563
18.3000000000000	-0.00145805605994306
18.4000000000000	-0.00143076428198335
18.5000000000000	-0.00140240998622922
18.6000000000000	-0.00137312126767893
18.7000000000000	-0.00134301955376347
18.8000000000000	-0.00131221980466064
18.9000000000000	-0.00128083071327360
19	-0.00124895490449436
19.1000000000000	-0.00121668913339861
19.2000000000000	-0.00118412448204133
19.3000000000000	-0.00115134655455559
19.4000000000000	-0.00111843567026584
19.5000000000000	-0.00108546705456717
19.6000000000000	-0.00105251102732939
19.7000000000000	-0.00101963318861533
19.8000000000000	-0.000986894601511684
19.9000000000000	-0.000954351971907627
20	-0.000922057825051603
20.1000000000000	-0.000890060678749560
20.2000000000000	-0.000858405213083357
20.3000000000000	-0.000827132436531796
20.4000000000000	-0.000796279848406497
20.5000000000000	-0.000765881597518717
20.6000000000000	-0.000735968637006212
20.7000000000000	-0.000706568875269015
20.8000000000000	-0.000677707322966512
20.9000000000000	-0.000649406236042926
21	-0.000621685254758720
21.1000000000000	-0.000594561538712662
21.2000000000000	-0.000568049897852917
21.3000000000000	-0.000542162919478262
21.4000000000000	-0.000516911091240756
21.5000000000000	-0.000492302920173719
21.6000000000000	-0.000468345047758990
21.7000000000000	-0.000445042361083380
21.8000000000000	-0.000422398100102888
21.9000000000000	-0.000400413961072971
22	-0.000379090196181935
22.1000000000000	-0.000358425709445680
22.2000000000000	-0.000338418148920043
22.3000000000000	-0.000319063995286732
22.4000000000000	-0.000300358646881947
22.5000000000000	-0.000282296501227043
22.6000000000000	-0.000264871033136886
22.7000000000000	-0.000248074869473300
22.8000000000000	-0.000231899860616678
22.9000000000000	-0.000216337148733226
23	-0.000201377232910915
23.1000000000000	-0.000187010031244845
23.2000000000000	-0.000173224939949218
23.3000000000000	-0.000160010889573587
23.4000000000000	-0.000147356398407534
23.5000000000000	-0.000135249623148403
23.6000000000000	-0.000123678406918203
23.7000000000000	-0.000112630324706458
23.8000000000000	-0.000102092726318108
23.9000000000000	-9.20527769098593e-05
24	-8.24974951934564e-05
24.1000000000000	-7.34137893821397e-05
24.2000000000000	-6.47884909603091e-05
24.3000000000000	-5.66083863547406e-05
24.4000000000000	-4.88602465813091e-05
24.5000000000000	-4.15308549445474e-05
24.6000000000000	-3.46070328606171e-05
24.7000000000000	-2.80756638841959e-05
24.8000000000000	-2.19237160010107e-05
24.9000000000000	-1.61382622657104e-05
25	-1.07064998479549e-05

==> figures/data/f_delay/data4.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-1.09554212768284
1.10000000000000	-1.02798502377440
1.20000000000000	-0.963121485171337
1.30000000000000	-0.900901580319949
1.40000000000000	-0.469042726869056
1.50000000000000	-0.434904182792811
1.60000000000000	-0.402330296841113
1.70000000000000	-0.371279779530902
1.80000000000000	-0.341710833459881
1.90000000000000	-0.313581292750533
2	-0.286848752714590
2.10000000000000	-0.261470690173940
2.20000000000000	-0.237404574863108
2.30000000000000	-0.214607972327398
2.40000000000000	-0.193038638719563
2.50000000000000	-0.172654607886554
2.60000000000000	-0.153414271126529
2.70000000000000	-0.135276449984800
2.80000000000000	-0.118200462446029
2.90000000000000	-0.102146182868485
3	-0.0870740959947929
3.10000000000000	-0.0729453453623226
3.20000000000000	-0.0597217764250549
3.30000000000000	-0.0473659746877037
3.40000000000000	-0.0358412991418237
3.50000000000000	-0.0251119112828056
3.60000000000000	-0.0151427999759421
3.70000000000000	-0.00589980242924046
3.80000000000000	0.00265037847969193
3.90000000000000	0.0105401602855064
4	0.0178010701984692
4.10000000000000	0.0244637373317959
4.20000000000000	0.0305578876849512
4.30000000000000	0.0361123416841732
4.40000000000000	0.0411550140905398
4.50000000000000	0.0457129160946983
4.60000000000000	0.0498121594259526
4.70000000000000	0.0534779623117410
4.80000000000000	0.0567346571316155
4.90000000000000	0.0596056996176948
5	0.0621136794611458
5.10000000000000	0.0642803321916294
5.20000000000000	0.0661265522037344
5.30000000000000	0.0676724068113281
5.40000000000000	0.0689371512173640
5.50000000000000	0.0699392442930945
5.60000000000000	0.0706963650668038
5.70000000000000	0.0712254298281047
5.80000000000000	0.0715426097595426
5.90000000000000	0.0716633490127507
6	0.0716023831516406
6.10000000000000	0.0713737578901647
6.20000000000000	0.0709908480570277
6.30000000000000	0.0704663767243453
6.40000000000000	0.0698124344416720
6.50000000000000	0.0690404985210423
6.60000000000000	0.0681614523227246
6.70000000000000	0.0671856044952055
6.80000000000000	0.0661227081266053
6.90000000000000	0.0649819797682167
7	0.0637721182941499
7.10000000000000	0.0625013235642441
7.20000000000000	0.0611773148603763
7.30000000000000	0.0598073490691240
7.40000000000000	0.0583982385864330
7.50000000000000	0.0569563689224597
7.60000000000000	0.0554877159871503
7.70000000000000	0.0539978630393880
7.80000000000000	0.0524920172846370
7.90000000000000	0.0509750261080381
8	0.0494513929317663
8.10000000000000	0.0479252926872303
8.20000000000000	0.0464005868943405
8.30000000000000	0.0448808383416065
8.40000000000000	0.0433693253622727
8.50000000000000	0.0418690557030306
8.60000000000000	0.0403827799830955
8.70000000000000	0.0389130047425909
8.80000000000000	0.0374620050802542
8.90000000000000	0.0360318368814538
9	0.0346243486384410
9.10000000000000	0.0332411928655674
9.20000000000000	0.0318838371129852
9.30000000000000	0.0305535745830290
9.40000000000000	0.0292515343541329
9.50000000000000	0.0279786912176832
9.60000000000000	0.0267358751337522
9.70000000000000	0.0255237803121040
9.80000000000000	0.0243429739252768
9.90000000000000	0.0231939044609248
10	0.0220769097209035
10.1000000000000	0.0209922244748753
10.2000000000000	0.0199399877764374
10.3000000000000	0.0189202499499806
10.4000000000000	0.0179329792566519
10.5000000000000	0.0169780682479200
10.6000000000000	0.0160553398153548
10.7000000000000	0.0151645529452926
10.8000000000000	0.0143054081871156
10.9000000000000	0.0134775528438880
11	0.0126805858940962
11.1000000000000	0.0119140626532183
11.2000000000000	0.0111774991837986
11.3000000000000	0.0104703764626601
11.4000000000000	0.00979214431379456
11.5000000000000	0.00914222511539332
11.6000000000000	0.00852001728937468
11.7000000000000	0.00792489858163949
11.8000000000000	0.00735622914118076
11.9000000000000	0.00681335440601032
12	0.00629560780374203
12.1000000000000	0.00580231327450568
12.2000000000000	0.00533278762371355
12.3000000000000	0.00488634271202545
12.4000000000000	0.00446228748970607
12.5000000000000	0.00405992988236739
12.6000000000000	0.00367857853493842
12.7000000000000	0.00331754442050037
12.8000000000000	0.00297614232045815
12.9000000000000	0.00265369218232372
13	0.00234952036120732
13.1000000000000	0.00206296075092387
13.2000000000000	0.00179335581043437
13.3000000000000	0.00154005749116199
13.4000000000000	0.00130242807052767
13.5000000000000	0.00107984089687814
13.6000000000000	0.000871681050786571
13.7000000000000	0.000677345927535083
13.8000000000000	0.000496245745406016
13.9000000000000	0.000327803984227409
14	0.000171457758464091
14.1000000000000	2.66581289498942e-05
14.2000000000000	-0.000107129642785628
14.3000000000000	-0.000230425893820625
14.4000000000000	-0.000343736409159426
14.5000000000000	-0.000447552317592410
14.6000000000000	-0.000542350030799991
14.7000000000000	-0.000628591222531443
14.8000000000000	-0.000706722844844949
14.9000000000000	-0.000777177178537678
15	-0.000840371915024336
15.1000000000000	-0.000896710267066788
15.2000000000000	-0.000946581105878335
15.3000000000000	-0.000990359122256033
15.4000000000000	-0.00102840500951285
15.5000000000000	-0.00106106566610798
15.6000000000000	-0.00108867441597438
15.7000000000000	-0.00111155124466479
15.8000000000000	-0.00113000304953233
15.9000000000000	-0.00114432390227370
16	-0.00115479532226108
16.1000000000000	-0.00116168655916970
16.2000000000000	-0.00116525488352053
16.3000000000000	-0.00116574588382410
16.4000000000000	-0.00116339376911459
16.5000000000000	-0.00115842167572545
16.6000000000000	-0.00115104197724867
16.7000000000000	-0.00114145659668674
16.8000000000000	-0.00112985731987895
16.9000000000000	-0.00111642610934920
17	-0.00110133541778918
17.1000000000000	-0.00108474850044893
17.2000000000000	-0.00106681972576741
17.3000000000000	-0.00104769488362889
17.4000000000000	-0.00102751149068738
17.5000000000000	-0.00100639909224763
17.6000000000000	-0.000984479560234748
17.7000000000000	-0.000961867386844528
17.8000000000000	-0.000938669973488878
17.9000000000000	-0.000914987914704807
18	-0.000890915276729185
18.1000000000000	-0.000866539870475604
18.2000000000000	-0.000841943518685496
18.3000000000000	-0.000817202317055061
18.4000000000000	-0.000792386889173695
18.5000000000000	-0.000767562635126525
18.6000000000000	-0.000742789973656724
18.7000000000000	-0.000718124577791669
18.8000000000000	-0.000693617603862582
18.9000000000000	-0.000669315913882728
19	-0.000645262291246892
19.1000000000000	-0.000621495649746375
19.2000000000000	-0.000598051235913049
19.3000000000000	-0.000574960824705519
19.4000000000000	-0.000552252908588763
19.5000000000000	-0.000529952880043180
19.6000000000000	-0.000508083207580888
19.7000000000000	-0.000486663605328969
19.8000000000000	-0.000465711196274358
19.9000000000000	-0.000445240669256965
20	-0.000425264429808587
20.1000000000000	-0.000405792744954323
20.2000000000000	-0.000386833882080312
20.3000000000000	-0.000368394241994780
20.4000000000000	-0.000350478486300169
20.5000000000000	-0.000333089659211115
20.6000000000000	-0.000316229303944541
20.7000000000000	-0.000299897573819407
20.8000000000000	-0.000284093338205424
20.9000000000000	-0.000268814283454138
21	-0.000254057008960522
21.1000000000000	-0.000239817118488011
21.2000000000000	-0.000226089306909154
21.3000000000000	-0.000212867442494659
21.4000000000000	-0.000200144644899286
21.5000000000000	-0.000187913358983594
21.6000000000000	-0.000176165424612951
21.7000000000000	-0.000164892142574112
21.8000000000000	-0.000154084336745335
21.9000000000000	-0.000143732412660595
22	-0.000133826412600296
22.1000000000000	-0.000124356067342543
22.2000000000000	-0.000115310844703995
22.3000000000000	-0.000106679995001758
22.4000000000000	-9.84525935633782e-05
22.5000000000000	-9.06175804018242e-05
22.6000000000000	-8.31637971841447e-05
22.7000000000000	-7.60800216088846e-05
22.8000000000000	-6.93549993071853e-05
22.9000000000000	-6.29774733815156e-05
23	-5.69362116904715e-05
23.1000000000000	-5.12200319867844e-05
23.2000000000000	-4.58178250140605e-05
23.3000000000000	-4.07185756571522e-05
23.4000000000000	-3.59113822538705e-05
23.5000000000000	-3.13854741502991e-05
23.6000000000000	-2.71302276035284e-05
23.7000000000000	-2.31351801108271e-05
23.8000000000000	-1.93900432556160e-05
23.9000000000000	-1.58847141527497e-05
24	-1.26092855710671e-05
24.1000000000000	-9.55405480980217e-06
24.2000000000000	-6.70953140454740e-06
24.3000000000000	-4.06644373538730e-06
24.4000000000000	-1.61574459912007e-06
24.5000000000000	6.51384184005235e-07
24.6000000000000	2.74352806363288e-06
24.7000000000000	4.66903690264034e-06
24.8000000000000	6.43602289931683e-06
24.9000000000000	8.05235924518367e-06
25	9.52567945824037e-06

==> figures/data/f_plot/data1.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-7.03918610961982e-06
1.10000000000000	-0.0580925790801108
1.20000000000000	-0.113968118138822
1.30000000000000	-0.167663527920896
1.40000000000000	-0.219208987178782
1.50000000000000	-0.256138947864986
1.60000000000000	-0.291464414157022
1.70000000000000	-0.325215261040823
1.80000000000000	-0.357422239626932
1.90000000000000	-0.388116882662073
2	-0.417331413828899
2.10000000000000	-0.445098660774794
2.20000000000000	-0.471451971807897
2.30000000000000	-0.496425136196075
2.40000000000000	-0.520052308002354
2.50000000000000	-0.542367933388294
2.60000000000000	-0.563406681315045
2.70000000000000	-0.583203377570208
2.80000000000000	-0.601792942047247
2.90000000000000	-0.619210329203014
3	-0.635490471617911
3.10000000000000	-0.650668226582377
3.20000000000000	-0.664778325632713
3.30000000000000	-0.677855326958708
3.40000000000000	-0.689933570605194
3.50000000000000	-0.701047136389357
3.60000000000000	-0.711229804455623
3.70000000000000	-0.720515018389859
3.80000000000000	-0.728935850814877
3.90000000000000	-0.736524971389412
4	-0.743314617133161
4.10000000000000	-0.749336565000929
4.20000000000000	-0.754622106629478
4.30000000000000	-0.759202025181370
4.40000000000000	-0.763106574210778
4.50000000000000	-0.766365458477107
4.60000000000000	-0.769007816633134
4.70000000000000	-0.771062205715330
4.80000000000000	-0.772556587365047
4.90000000000000	-0.773518315710352
5	-0.773974126839380
5.10000000000000	-0.773950129797291
5.20000000000000	-0.773471799040117
5.30000000000000	-0.772563968280049
5.40000000000000	-0.771250825658017
5.50000000000000	-0.769555910180738
5.60000000000000	-0.767502109360757
5.70000000000000	-0.765111657999398
5.80000000000000	-0.762406138053929
5.90000000000000	-0.759406479531680
6	-0.756132962355251
6.10000000000000	-0.752605219144449
6.20000000000000	-0.748842238861970
6.30000000000000	-0.744862371271359
6.40000000000000	-0.740683332157230
6.50000000000000	-0.736322209259155
6.60000000000000	-0.731795468872132
6.70000000000000	-0.727118963067989
6.80000000000000	-0.722307937493498
6.90000000000000	-0.717377039702474
7	-0.712340327980504
7.10000000000000	-0.707211280622429
7.20000000000000	-0.702002805624058
7.30000000000000	-0.696727250751028
7.40000000000000	-0.691396413949090
7.50000000000000	-0.686021554061439
7.60000000000000	-0.680613401820080
7.70000000000000	-0.675182171079529
7.80000000000000	-0.669737570262454
7.90000000000000	-0.664288813988125
8	-0.658844634855841
8.10000000000000	-0.653413295356679
8.20000000000000	-0.648002599888176
8.30000000000000	-0.642619906847712
8.40000000000000	-0.637272140781516
8.50000000000000	-0.631965804567389
8.60000000000000	-0.626706991610296
8.70000000000000	-0.621501398031120
8.80000000000000	-0.616354334829886
8.90000000000000	-0.611270740005797
9	-0.606255190617457
9.10000000000000	-0.601311914767597
9.20000000000000	-0.596444803497586
9.30000000000000	-0.591657422577929
9.40000000000000	-0.586953024181854
9.50000000000000	-0.582334558429927
9.60000000000000	-0.577804684794526
9.70000000000000	-0.573365783353761
9.80000000000000	-0.569019965885261
9.90000000000000	-0.564769086790969
10	-0.560614753844848
10.1000000000000	-0.556558338756094
10.2000000000000	-0.552600987541128
10.3000000000000	-0.548743630698314
10.4000000000000	-0.544986993179946
10.5000000000000	-0.541331604156698
10.6000000000000	-0.537777806570261
10.7000000000000	-0.534325766470494
10.8000000000000	-0.530975482133904
10.9000000000000	-0.527726792960827
11	-0.524579388149116
11.1000000000000	-0.521532815142664
11.2000000000000	-0.518586487853469
11.3000000000000	-0.515739694656424
11.4000000000000	-0.512991606156386
11.5000000000000	-0.510341282727460
11.6000000000000	-0.507787681824785
11.7000000000000	-0.505329665069494
11.8000000000000	-0.502966005107760
11.9000000000000	-0.500695392245226
12	-0.498516440858336
12.1000000000000	-0.496427695584402
12.2000000000000	-0.494427637292448
12.3000000000000	-0.492514688837133
12.4000000000000	-0.490687220598264
12.5000000000000	-0.488943555808612
12.6000000000000	-0.487281975672929
12.7000000000000	-0.485700724281238
12.8000000000000	-0.484198013319631
12.9000000000000	-0.482772026581941
13	-0.481420924285814
13.1000000000000	-0.480142847196786
13.2000000000000	-0.478935920564116
13.3000000000000	-0.477798257872201
13.4000000000000	-0.476727964411495
13.5000000000000	-0.475723140672906
13.6000000000000	-0.474781885569746
13.7000000000000	-0.473902299491337
13.8000000000000	-0.473082487192411
13.9000000000000	-0.472320560522529
14	-0.471614640999692
14.1000000000000	-0.470962862232435
14.2000000000000	-0.470363372194601
14.3000000000000	-0.469814335357092
14.4000000000000	-0.469313934680826
14.5000000000000	-0.468860373475156
14.6000000000000	-0.468451877125969
14.7000000000000	-0.468086694697689
14.8000000000000	-0.467763100413355
14.9000000000000	-0.467479395016924
15	-0.467233907021932
15.1000000000000	-0.467024993850558
15.2000000000000	-0.466851042867155
15.3000000000000	-0.466710472310195
15.4000000000000	-0.466601732126592
15.5000000000000	-0.466523304712238
15.6000000000000	-0.466473705562604
15.7000000000000	-0.466451483837125
15.8000000000000	-0.466455222841085
15.9000000000000	-0.466483540428600
16	-0.466535089330273
16.1000000000000	-0.466608557408985
16.2000000000000	-0.466702667847243
16.3000000000000	-0.466816179269420
16.4000000000000	-0.466947885802141
16.5000000000000	-0.467096617076009
16.6000000000000	-0.467261238171769
16.7000000000000	-0.467440649513948
16.8000000000000	-0.467633786714919
16.9000000000000	-0.467839620372250
17	-0.468057155822159
17.1000000000000	-0.468285432851748
17.2000000000000	-0.468523525372690
17.3000000000000	-0.468770541058894
17.4000000000000	-0.469025620950642
17.5000000000000	-0.469287939027573
17.6000000000000	-0.469556701752862
17.7000000000000	-0.469831147590809
17.8000000000000	-0.470110546500005
17.9000000000000	-0.470394199404174
18	-0.470681437642689
18.1000000000000	-0.470971622402705
18.2000000000000	-0.471264144134762
18.3000000000000	-0.471558421953659
18.4000000000000	-0.471853903026307
18.5000000000000	-0.472150061948212
18.6000000000000	-0.472446400110163
18.7000000000000	-0.472742445056632
18.8000000000000	-0.473037749837334
18.9000000000000	-0.473331892353315
19	-0.473624474698885
19.1000000000000	-0.473915122500642
19.2000000000000	-0.474203484254772
19.3000000000000	-0.474489230663761
19.4000000000000	-0.474772053973571
19.5000000000000	-0.475051667312302
19.6000000000000	-0.475327804031297
19.7000000000000	-0.475600217049578
19.8000000000000	-0.475868678202468
19.9000000000000	-0.476132977595197
20	-0.476392922962232
20.1000000000000	-0.476648339033032
20.2000000000000	-0.476899066904875
20.3000000000000	-0.477144963423367
20.4000000000000	-0.477385900571189
20.5000000000000	-0.477621764865599
20.6000000000000	-0.477852456765175
20.7000000000000	-0.478077890086222
20.8000000000000	-0.478297991429257
20.9000000000000	-0.478512699615924
21	-0.478721965136665
21.1000000000000	-0.478925749609450
21.2000000000000	-0.479124025249811
21.3000000000000	-0.479316774352424
21.4000000000000	-0.479503988784422
21.5000000000000	-0.479685669490617
21.6000000000000	-0.479861826010775
21.7000000000000	-0.480032476009051
21.8000000000000	-0.480197644815678
21.9000000000000	-0.480357364980982
22	-0.480511675841755
22.1000000000000	-0.480660623100021
22.2000000000000	-0.480804258414182
22.3000000000000	-0.480942639002543
22.4000000000000	-0.481075827259161
22.5000000000000	-0.481203890381982
22.6000000000000	-0.481326900013180
22.7000000000000	-0.481444931891629
22.8000000000000	-0.481558065517390
22.9000000000000	-0.481666383828115
23	-0.481769972887234
23.1000000000000	-0.481868921583792
23.2000000000000	-0.481963321343780
23.3000000000000	-0.482053265852811
23.4000000000000	-0.482138850789967
23.5000000000000	-0.482220173572639
23.6000000000000	-0.482297333112182
23.7000000000000	-0.482370429580191
23.8000000000000	-0.482439564185193
23.9000000000000	-0.482504838959564
24	-0.482566356556452
24.1000000000000	-0.482624220056498
24.2000000000000	-0.482678532784135
24.3000000000000	-0.482729398133247
24.4000000000000	-0.482776919401955
24.5000000000000	-0.482821199636324
24.6000000000000	-0.482862341482736
24.7000000000000	-0.482900447048724
24.8000000000000	-0.482935617772022
24.9000000000000	-0.482967954297601
25	-0.482997556362467

==> figures/data/f_plot/data2.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-0.592000118469762
1.10000000000000	-0.569757202164828
1.20000000000000	-0.547803390155288
1.30000000000000	-0.526157652872506
1.40000000000000	-0.377419276436442
1.50000000000000	-0.361228121872336
1.60000000000000	-0.345331011999151
1.70000000000000	-0.329737193274500
1.80000000000000	-0.314454948140851
1.90000000000000	-0.299491633193451
2	-0.284853716771179
2.10000000000000	-0.270546815942207
2.20000000000000	-0.256575732858755
2.30000000000000	-0.242944490457616
2.40000000000000	-0.229656367485336
2.50000000000000	-0.216713932829154
2.60000000000000	-0.204119079136865
2.70000000000000	-0.191873055710786
2.80000000000000	-0.179976500662909
2.90000000000000	-0.168429472320190
3	-0.157231479870656
3.10000000000000	-0.146381513242698
3.20000000000000	-0.135878072211537
3.30000000000000	-0.125719194728347
3.40000000000000	-0.115902484468997
3.50000000000000	-0.106425137600753
3.60000000000000	-0.0972839687665639
3.70000000000000	-0.0884754362878371
3.80000000000000	-0.0799956665877499
3.90000000000000	-0.0718404778382722
4	-0.0640054028351067
4.10000000000000	-0.0564857111057474
4.20000000000000	-0.0492764302567711
4.30000000000000	-0.0423723665673442
4.40000000000000	-0.0357681248367377
4.50000000000000	-0.0294581274943871
4.60000000000000	-0.0234366329817439
4.70000000000000	-0.0176977534158038
4.80000000000000	-0.0122354715448012
4.90000000000000	-0.00704365700710513
5	-0.00211608190485723
5.10000000000000	0.00255356429564926
5.20000000000000	0.00697166052443392
5.30000000000000	0.0111446405163484
5.40000000000000	0.0150789798545292
5.50000000000000	0.0187811836353615
5.60000000000000	0.0222577747412766
5.70000000000000	0.0255152827074797
5.80000000000000	0.0285602331685128
5.90000000000000	0.0313991378703999
6	0.0340384852339960
6.10000000000000	0.0364847314550578
6.20000000000000	0.0387442921264864
6.30000000000000	0.0408235343681453
6.40000000000000	0.0427287694496471
6.50000000000000	0.0444662458914880
6.60000000000000	0.0460421430299580
6.70000000000000	0.0474625650312894
6.80000000000000	0.0487335353405761
6.90000000000000	0.0498609915510911
7	0.0508507806797274
7.10000000000000	0.0517086548344132
7.20000000000000	0.0524402672594905
7.30000000000000	0.0530511687451952
7.40000000000000	0.0535468043875480
7.50000000000000	0.0539325106851396
7.60000000000000	0.0542135129594841
7.70000000000000	0.0543949230858194
7.80000000000000	0.0544817375214390
7.90000000000000	0.0544788356188636
8	0.0543909782113856
8.10000000000000	0.0542228064587560
8.20000000000000	0.0539788409410288
8.30000000000000	0.0536634809888184
8.40000000000000	0.0532810042384863
8.50000000000000	0.0528355664010246
8.60000000000000	0.0523312012336693
8.70000000000000	0.0517718207035422
8.80000000000000	0.0511612153328816
8.90000000000000	0.0505030547156980
9	0.0498008881959601
9.10000000000000	0.0490581456976850
9.20000000000000	0.0482781386975861
9.30000000000000	0.0474640613311997
9.40000000000000	0.0466189916236859
9.50000000000000	0.0457458928367727
9.60000000000000	0.0448476149235795
9.70000000000000	0.0439268960833299
9.80000000000000	0.0429863644082282
9.90000000000000	0.0420285396150430
10	0.0410558348541973
10.1000000000000	0.0400705585894354
10.2000000000000	0.0390749165413844
10.3000000000000	0.0380710136885888
10.4000000000000	0.0370608563198436
10.5000000000000	0.0360463541319022
10.6000000000000	0.0350293223668737
10.7000000000000	0.0340114839838693
10.8000000000000	0.0329944718596860
10.9000000000000	0.0319798310135538
11	0.0309690208511927
11.1000000000000	0.0299634174236513
11.2000000000000	0.0289643156966110
11.3000000000000	0.0279729318260642
11.4000000000000	0.0269904054364619
11.5000000000000	0.0260178018976508
11.6000000000000	0.0250561145971008
11.7000000000000	0.0241062672041256
11.8000000000000	0.0231691159229837
11.9000000000000	0.0222454517319258
12	0.0213360026054420
12.1000000000000	0.0204414357171208
12.2000000000000	0.0195623596207131
12.3000000000000	0.0186993264071441
12.4000000000000	0.0178528338353799
12.5000000000000	0.0170233274352073
12.6000000000000	0.0162112025801307
12.7000000000000	0.0154168065287290
12.8000000000000	0.0146404404329582
12.9000000000000	0.0138823613120165
13	0.0131427839905069
13.1000000000000	0.0124218829997701
13.2000000000000	0.0117197944413675
13.3000000000000	0.0110366178118034
13.4000000000000	0.0103724177877014
13.5000000000000	0.00972722597073514
13.6000000000000	0.00910104259172051
13.7000000000000	0.00849383817338003
13.8000000000000	0.00790555515136191
13.9000000000000	0.00733610945320391
14	0.00678539203499711
14.1000000000000	0.00625327037559956
14.2000000000000	0.00573958992830806
14.3000000000000	0.00524417552998063
14.4000000000000	0.00476683276766209
14.5000000000000	0.00430734930283171
14.6000000000000	0.00386549615344865
14.7000000000000	0.00344102893403375
14.8000000000000	0.00303368905406990
14.9000000000000	0.00264320487506293
15	0.00226929282664397
15.1000000000000	0.00191165848214369
15.2000000000000	0.00156999759410377
15.3000000000000	0.00124399709023448
15.4000000000000	0.000933336030357927
15.5000000000000	0.000637686524910855
15.6000000000000	0.000356714615609387
15.7000000000000	9.00811189060935e-05
15.8000000000000	-0.000162557567104377
15.9000000000000	-0.000401548691656496
16	-0.000627242415462694
16.1000000000000	-0.000839991109323167
16.2000000000000	-0.00104014868647010
16.3000000000000	-0.00122806996789509
16.4000000000000	-0.00140411007990798
16.5000000000000	-0.00156862388315363
16.6000000000000	-0.00172196543231880
16.7000000000000	-0.00186448746573822
16.8000000000000	-0.00199654092411572
16.9000000000000	-0.00211847449757225
17	-0.00223063420021784
17.1000000000000	-0.00233336297146247
17.2000000000000	-0.00242700030326442
17.3000000000000	-0.00251188189252617
17.4000000000000	-0.00258833931784819
17.5000000000000	-0.00265669973985289
17.6000000000000	-0.00271728562429714
17.7000000000000	-0.00277041448719956
17.8000000000000	-0.00281639866121183
17.9000000000000	-0.00285554508247403
18	-0.00288815509719947
18.1000000000000	-0.00291452428724814
18.2000000000000	-0.00293494231395048
18.3000000000000	-0.00294969277946153
18.4000000000000	-0.00295905310493105
18.5000000000000	-0.00296329442478847
18.6000000000000	-0.00296268149645438
18.7000000000000	-0.00295747262479946
18.8000000000000	-0.00294791960069012
18.9000000000000	-0.00293426765296978
19	-0.00291675541323336
19.1000000000000	-0.00289561489278026
19.2000000000000	-0.00287107147112848
19.3000000000000	-0.00284334389550008
19.4000000000000	-0.00281264429069427
19.5000000000000	-0.00277917817878304
19.6000000000000	-0.00274314450807783
19.7000000000000	-0.00270473569083010
19.8000000000000	-0.00266413764914526
19.9000000000000	-0.00262152986860011
20	-0.00257708545907325
20.1000000000000	-0.00253097122231334
20.2000000000000	-0.00248334772577778
20.3000000000000	-0.00243436938229555
20.4000000000000	-0.00238418453512491
20.5000000000000	-0.00233293554798127
20.6000000000000	-0.00228075889963569
20.7000000000000	-0.00222778528268984
20.8000000000000	-0.00217413970615529
20.9000000000000	-0.00211994160147397
21	-0.00206530493163069
21.1000000000000	-0.00201033830302424
21.2000000000000	-0.00195514507977652
21.3000000000000	-0.00189982350017011
21.4000000000000	-0.00184446679492343
21.5000000000000	-0.00178916330701500
21.6000000000000	-0.00173399661279310
21.7000000000000	-0.00167904564411165
21.8000000000000	-0.00162438481124681
21.9000000000000	-0.00157008412636002
22	-0.00151620932728780
22.1000000000000	-0.00146282200144444
22.2000000000000	-0.00140997970964321
22.3000000000000	-0.00135773610964187
22.4000000000000	-0.00130614107923388
22.5000000000000	-0.00125524083872389
22.6000000000000	-0.00120507807261918
22.7000000000000	-0.00115569205039830
22.8000000000000	-0.00110711874620806
22.9000000000000	-0.00105939095736469
23	-0.00101253842153642
23.1000000000000	-0.000966587932491669
23.2000000000000	-0.000921563454312657
23.3000000000000	-0.000877486233971276
23.4000000000000	-0.000834374912184562
23.5000000000000	-0.000792245632462820
23.6000000000000	-0.000751112148279195
23.7000000000000	-0.000710985928290319
23.8000000000000	-0.000671876259549547
23.9000000000000	-0.000633790348654157
24	-0.000596733420783659
24.1000000000000	-0.000560708816579978
24.2000000000000	-0.000525718086838732
24.3000000000000	-0.000491761084972882
24.4000000000000	-0.000458836057229926
24.5000000000000	-0.000426939730634539
24.6000000000000	-0.000396067398643638
24.7000000000000	-0.000366213004499006
24.8000000000000	-0.000337369222271581
24.9000000000000	-0.000309527535590475
25	-0.000282678314059893

==> figures/data/f_robust/data0.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-8.01442948399002e-06
1.10000000000000	-0.0661321464530574
1.20000000000000	-0.129724630453461
1.30000000000000	-0.190822690905142
1.40000000000000	-0.249462912766096
1.50000000000000	-0.285171642097478
1.60000000000000	-0.319293689715787
1.70000000000000	-0.351861191376846
1.80000000000000	-0.382906958034883
1.90000000000000	-0.412464389478226
2	-0.440567391662214
2.10000000000000	-0.467250297669278
2.20000000000000	-0.492547792224333
2.30000000000000	-0.516494839691967
2.40000000000000	-0.539126615480512
2.50000000000000	-0.560478440776803
2.60000000000000	-0.580585720534408
2.70000000000000	-0.599483884637223
2.80000000000000	-0.617208332159593
2.90000000000000	-0.633794378643587
3	-0.649277206313635
3.10000000000000	-0.663691817148495
3.20000000000000	-0.677072988730361
3.30000000000000	-0.689455232790965
3.40000000000000	-0.700872756374632
3.50000000000000	-0.711359425538508
3.60000000000000	-0.720948731510514
3.70000000000000	-0.729673759226066
3.80000000000000	-0.737567158165126
3.90000000000000	-0.744661115411824
4	-0.750987330859583
4.10000000000000	-0.756576994485539
4.20000000000000	-0.761460765618887
4.30000000000000	-0.765668754128761
4.40000000000000	-0.769230503458258
4.50000000000000	-0.772174975432319
4.60000000000000	-0.774530536768253
4.70000000000000	-0.776324947218940
4.80000000000000	-0.777585349279907
4.90000000000000	-0.778338259392768
5	-0.778609560578819
5.10000000000000	-0.778424496437884
5.20000000000000	-0.777807666448909
5.30000000000000	-0.776783022510149
5.40000000000000	-0.775373866658211
5.50000000000000	-0.773602849906669
5.60000000000000	-0.771491972146358
5.70000000000000	-0.769062583050948
5.80000000000000	-0.766335383932849
5.90000000000000	-0.763330430495943
6	-0.760067136433154
6.10000000000000	-0.756564277818309
6.20000000000000	-0.752839998243227
6.30000000000000	-0.748911814652431
6.40000000000000	-0.744796623829371
6.50000000000000	-0.740510709489469
6.60000000000000	-0.736069749936766
6.70000000000000	-0.731488826242384
6.80000000000000	-0.726782430904444
6.90000000000000	-0.721964476950478
7	-0.717048307444792
7.10000000000000	-0.712046705364596
7.20000000000000	-0.706971903810083
7.30000000000000	-0.701835596514994
7.40000000000000	-0.696648948625508
7.50000000000000	-0.691422607716611
7.60000000000000	-0.686166715016370
7.70000000000000	-0.680890916809806
7.80000000000000	-0.675604375995269
7.90000000000000	-0.670315783767444
8	-0.665033371402325
8.10000000000000	-0.659764922120581
8.20000000000000	-0.654517783006954
8.30000000000000	-0.649298876964386
8.40000000000000	-0.644114714682658
8.50000000000000	-0.638971406602404
8.60000000000000	-0.633874674856355
8.70000000000000	-0.628829865170702
8.80000000000000	-0.623841958710418
8.90000000000000	-0.618915583853330
9	-0.614055027878664
9.10000000000000	-0.609264248556663
9.20000000000000	-0.604546885626753
9.30000000000000	-0.599906272152567
9.40000000000000	-0.595345445742942
9.50000000000000	-0.590867159628815
9.60000000000000	-0.586473893586664
9.70000000000000	-0.582167864699912
9.80000000000000	-0.577951037950383
9.90000000000000	-0.573825136632620
10	-0.569791652584486
10.1000000000000	-0.565851856228142
10.2000000000000	-0.562006806416085
10.3000000000000	-0.558257360077490
10.4000000000000	-0.554604181660712
10.5000000000000	-0.551047752368284
10.6000000000000	-0.547588379181297
10.7000000000000	-0.544226203670512
10.8000000000000	-0.540961210592054
10.9000000000000	-0.537793236265946
11	-0.534721976736195
11.1000000000000	-0.531746995711540
11.2000000000000	-0.528867732286343
11.3000000000000	-0.526083508441492
11.4000000000000	-0.523393536325505
11.5000000000000	-0.520796925316381
11.6000000000000	-0.518292688865006
11.7000000000000	-0.515879751121283
11.8000000000000	-0.513556953344343
11.9000000000000	-0.511323060098537
12	-0.509176765237072
12.1000000000000	-0.507116697675446
12.2000000000000	-0.505141426956990
12.3000000000000	-0.503249468613064
12.4000000000000	-0.501439289320608
12.5000000000000	-0.499709311859924
12.6000000000000	-0.498057919875725
12.7000000000000	-0.496483462444611
12.8000000000000	-0.494984258452276
12.9000000000000	-0.493558600783875
13	-0.492204760331037
13.1000000000000	-0.490920989819178
13.2000000000000	-0.489705527458783
13.3000000000000	-0.488556600424441
13.4000000000000	-0.487472428165463
13.5000000000000	-0.486451225551975
13.6000000000000	-0.485491205860421
13.7000000000000	-0.484590583602436
13.8000000000000	-0.483747577201114
13.9000000000000	-0.482960411518660
14	-0.482227320239494
14.1000000000000	-0.481546548112820
14.2000000000000	-0.480916353058733
14.3000000000000	-0.480335008141869
14.4000000000000	-0.479800803416652
14.5000000000000	-0.479312047648126
14.6000000000000	-0.478867069912374
14.7000000000000	-0.478464221080461
14.8000000000000	-0.478101875189855
14.9000000000000	-0.477778430707187
15	-0.477492311686226
15.1000000000000	-0.477241968824848
15.2000000000000	-0.477025880424785
15.3000000000000	-0.476842553257833
15.4000000000000	-0.476690523342193
15.5000000000000	-0.476568356632527
15.6000000000000	-0.476474649627284
15.7000000000000	-0.476408029896741
15.8000000000000	-0.476367156535212
15.9000000000000	-0.476350720540735
16	-0.476357445125537
16.1000000000000	-0.476386085960488
16.2000000000000	-0.476435431356680
16.3000000000000	-0.476504302387199
16.4000000000000	-0.476591552952102
16.5000000000000	-0.476696069789515
16.6000000000000	-0.476816772435707
16.7000000000000	-0.476952613136923
16.8000000000000	-0.477102576715678
16.9000000000000	-0.477265680394151
17	-0.477440973577225
17.1000000000000	-0.477627537597663
17.2000000000000	-0.477824485425832
17.3000000000000	-0.478030961346298
17.4000000000000	-0.478246140603572
17.5000000000000	-0.478469229019168
17.6000000000000	-0.478699462582125
17.7000000000000	-0.478936107014999
17.8000000000000	-0.479178457317325
17.9000000000000	-0.479425837288438
18	-0.479677599031493
18.1000000000000	-0.479933122440436
18.2000000000000	-0.480191814671638
18.3000000000000	-0.480453109601801
18.4000000000000	-0.480716467273725
18.5000000000000	-0.480981373331407
18.6000000000000	-0.481247338445933
18.7000000000000	-0.481513897733509
18.8000000000000	-0.481780610166971
18.9000000000000	-0.482047057982006
19	-0.482312846079282
19.1000000000000	-0.482577601423630
19.2000000000000	-0.482840972441346
19.3000000000000	-0.483102628416655
19.4000000000000	-0.483362258888288
19.5000000000000	-0.483619573047107
19.6000000000000	-0.483874299135655
19.7000000000000	-0.484126183850417
19.8000000000000	-0.484374991747612
19.9000000000000	-0.484620504653199
20	-0.484862521077804
20.1000000000000	-0.485100855637196
20.2000000000000	-0.485335338478902
20.3000000000000	-0.485565814715526
20.4000000000000	-0.485792143865274
20.5000000000000	-0.486014199300161
20.6000000000000	-0.486231867702352
20.7000000000000	-0.486445048529016
20.8000000000000	-0.486653653486086
20.9000000000000	-0.486857606011233
21	-0.487056840766381
21.1000000000000	-0.487251303140018
21.2000000000000	-0.487440948759550
21.3000000000000	-0.487625743013916
21.4000000000000	-0.487805660586647
21.5000000000000	-0.487980684999522
21.6000000000000	-0.488150808166974
21.7000000000000	-0.488316029961344
21.8000000000000	-0.488476357789079
21.9000000000000	-0.488631806177934
22	-0.488782396375243
22.1000000000000	-0.488928155957257
22.2000000000000	-0.489069118449599
22.3000000000000	-0.489205322958784
22.4000000000000	-0.489336813814814
22.5000000000000	-0.489463640224787
22.6000000000000	-0.489585855937475
22.7000000000000	-0.489703518918797
22.8000000000000	-0.489816691038110
22.9000000000000	-0.489925437765211
23	-0.490029827877963
23.1000000000000	-0.490129933180415
23.2000000000000	-0.490225828231290
23.3000000000000	-0.490317590082714
23.4000000000000	-0.490405298029030
23.5000000000000	-0.490489033365560
23.6000000000000	-0.490568879157139
23.7000000000000	-0.490644920016272
23.8000000000000	-0.490717241890724
23.9000000000000	-0.490785931860388
24	-0.490851077943226
24.1000000000000	-0.490912768910123
24.2000000000000	-0.490971094108429
24.3000000000000	-0.491026143294039
24.4000000000000	-0.491078006471780
24.5000000000000	-0.491126773743920
24.6000000000000	-0.491172535166605
24.7000000000000	-0.491215380614009
24.8000000000000	-0.491255399650007
24.9000000000000	-0.491292681407161
25	-0.491327314472811
25.1000000000000	-0.491359386782079
25.2000000000000	-0.491388985517572
25.3000000000000	-0.491416197015584
25.4000000000000	-0.491441106678600
25.5000000000000	-0.491463798893887
25.6000000000000	-0.491484356957992
25.7000000000000	-0.491502863006931
25.8000000000000	-0.491519397951880
25.9000000000000	-0.491534041420178
26	-0.491546871701440
26.1000000000000	-0.491557965698599
26.2000000000000	-0.491567398883684
26.3000000000000	-0.491575245258154
26.4000000000000	-0.491581577317599
26.5000000000000	-0.491586466020643
26.6000000000000	-0.491589980761852
26.7000000000000	-0.491592189348501
26.8000000000000	-0.491593157981008
26.9000000000000	-0.491592951236877
27	-0.491591632057996
27.1000000000000	-0.491589261741119
27.2000000000000	-0.491585899931380
27.3000000000000	-0.491581604618697
27.4000000000000	-0.491576432136896
27.5000000000000	-0.491570437165441
27.6000000000000	-0.491563672733601
27.7000000000000	-0.491556190226931
27.8000000000000	-0.491548039395938
27.9000000000000	-0.491539268366791
28	-0.491529923653954
28.1000000000000	-0.491520050174626
28.2000000000000	-0.491509691264861
28.3000000000000	-0.491498888697258
28.4000000000000	-0.491487682700108
28.5000000000000	-0.491476111977901
28.6000000000000	-0.491464213733065
28.7000000000000	-0.491452023688870
28.8000000000000	-0.491439576113370
28.9000000000000	-0.491426903844315
29	-0.491414038314923
29.1000000000000	-0.491401009580444
29.2000000000000	-0.491387846345418
29.3000000000000	-0.491374575991559
29.4000000000000	-0.491361224606186
29.5000000000000	-0.491347817011120
29.6000000000000	-0.491334376791997
29.7000000000000	-0.491320926327902
29.8000000000000	-0.491307486821294
29.9000000000000	-0.491294078328129
30	-0.491280719788149
30.1000000000000	-0.491267429055265
30.2000000000000	-0.491254222927991
30.3000000000000	-0.491241117179879
30.4000000000000	-0.491228126589905
30.5000000000000	-0.491215264972762
30.6000000000000	-0.491202545209022
30.7000000000000	-0.491189979275124
30.8000000000000	-0.491177578273156
30.9000000000000	-0.491165352460388
31	-0.491153311278531
31.1000000000000	-0.491141463382696
31.2000000000000	-0.491129816670002
31.3000000000000	-0.491118378307843
31.4000000000000	-0.491107154761756
31.5000000000000	-0.491096151822889
31.6000000000000	-0.491085374635037
31.7000000000000	-0.491074827721234
31.8000000000000	-0.491064515009880
31.9000000000000	-0.491054439860395
32	-0.491044605088369
32.1000000000000	-0.491035012990216
32.2000000000000	-0.491025665367310
32.3000000000000	-0.491016563549593
32.4000000000000	-0.491007708418653
32.5000000000000	-0.490999100430251
32.6000000000000	-0.490990739636322
32.7000000000000	-0.490982625706400
32.8000000000000	-0.490974757948504
32.9000000000000	-0.490967135329462
33	-0.490959756494680
33.1000000000000	-0.490952619787339
33.2000000000000	-0.490945723267054
33.3000000000000	-0.490939064727951
33.4000000000000	-0.490932641716207
33.5000000000000	-0.490926451547026
33.6000000000000	-0.490920491321072
33.7000000000000	-0.490914757940349
33.8000000000000	-0.490909248123545
33.9000000000000	-0.490903958420835
34	-0.490898885228167
34.1000000000000	-0.490894024801001
34.2000000000000	-0.490889373267556
34.3000000000000	-0.490884926641528
34.4000000000000	-0.490880680834320
34.5000000000000	-0.490876631666766
34.6000000000000	-0.490872774880378
34.7000000000000	-0.490869106148113
34.8000000000000	-0.490865621084664
34.9000000000000	-0.490862315256309
35	-0.490859184190293
35.1000000000000	-0.490856223383780
35.2000000000000	-0.490853428312368
35.3000000000000	-0.490850794438187
35.4000000000000	-0.490848317217591
35.5000000000000	-0.490845992108434
35.6000000000000	-0.490843814576976
35.7000000000000	-0.490841780104388
35.8000000000000	-0.490839884192906
35.9000000000000	-0.490838122371610
36	-0.490836490201864
36.1000000000000	-0.490834983282410
36.2000000000000	-0.490833597254135
36.3000000000000	-0.490832327804526
36.4000000000000	-0.490831170671800
36.5000000000000	-0.490830121648757
36.6000000000000	-0.490829176586324
36.7000000000000	-0.490828331396836
36.8000000000000	-0.490827582057039
36.9000000000000	-0.490826924610837
37	-0.490826355171791
37.1000000000000	-0.490825869925375
37.2000000000000	-0.490825465131001
37.3000000000000	-0.490825137123828
37.4000000000000	-0.490824882316352
37.5000000000000	-0.490824697199796
37.6000000000000	-0.490824578345301
37.7000000000000	-0.490824522404939
37.8000000000000	-0.490824526112539
37.9000000000000	-0.490824586284347
38	-0.490824699819527
38.1000000000000	-0.490824863700501
38.2000000000000	-0.490825074993152
38.3000000000000	-0.490825330846879
38.4000000000000	-0.490825628494528
38.5000000000000	-0.490825965252195
38.6000000000000	-0.490826338518909
38.7000000000000	-0.490826745776214
38.8000000000000	-0.490827184587635
38.9000000000000	-0.490827652598053
39	-0.490828147532990
39.1000000000000	-0.490828667197802
39.2000000000000	-0.490829209476798
39.3000000000000	-0.490829772332279
39.4000000000000	-0.490830353803519
39.5000000000000	-0.490830952005668
39.6000000000000	-0.490831565128608
39.7000000000000	-0.490832191435748
39.8000000000000	-0.490832829262778
39.9000000000000	-0.490833477016369
40	-0.490834133172841
40.1000000000000	-0.490834796276793
40.2000000000000	-0.490835464939695
40.3000000000000	-0.490836137838463
40.4000000000000	-0.490836813714004
40.5000000000000	-0.490837491369734
40.6000000000000	-0.490838169670093
40.7000000000000	-0.490838847539033
40.8000000000000	-0.490839523958499
40.9000000000000	-0.490840197966906
41	-0.490840868657604
41.1000000000000	-0.490841535177347
41.2000000000000	-0.490842196724754
41.3000000000000	-0.490842852548778
41.4000000000000	-0.490843501947178
41.5000000000000	-0.490844144264997
41.6000000000000	-0.490844778893048
41.7000000000000	-0.490845405266411
41.8000000000000	-0.490846022862944
41.9000000000000	-0.490846631201801
42	-0.490847229841975
42.1000000000000	-0.490847818380852
42.2000000000000	-0.490848396452779
42.3000000000000	-0.490848963727662
42.4000000000000	-0.490849519909577
42.5000000000000	-0.490850064735400
42.6000000000000	-0.490850597973469
42.7000000000000	-0.490851119422260
42.8000000000000	-0.490851628909093
42.9000000000000	-0.490852126288857
43	-0.490852611442766
43.1000000000000	-0.490853084277141
43.2000000000000	-0.490853544722213
43.3000000000000	-0.490853992730957
43.4000000000000	-0.490854428277951
43.5000000000000	-0.490854851358270
43.6000000000000	-0.490855261986392
43.7000000000000	-0.490855660195152
43.8000000000000	-0.490856046034704
43.9000000000000	-0.490856419571529
44	-0.490856780887459
44.1000000000000	-0.490857130078735
44.2000000000000	-0.490857467255088
44.3000000000000	-0.490857792538858
44.4000000000000	-0.490858106064129
44.5000000000000	-0.490858407975899
44.6000000000000	-0.490858698429276
44.7000000000000	-0.490858977588701
44.8000000000000	-0.490859245627200
44.9000000000000	-0.490859502725657
45	-0.490859749072120
45.1000000000000	-0.490859984861130
45.2000000000000	-0.490860210293079
45.3000000000000	-0.490860425573584
45.4000000000000	-0.490860630912900
45.5000000000000	-0.490860826525345
45.6000000000000	-0.490861012628757
45.7000000000000	-0.490861189443970
45.8000000000000	-0.490861357194318
45.9000000000000	-0.490861516105156
46	-0.490861666403407
46.1000000000000	-0.490861808317131
46.2000000000000	-0.490861942075114
46.3000000000000	-0.490862067906475
46.4000000000000	-0.490862186040302
46.5000000000000	-0.490862296705297
46.6000000000000	-0.490862400129447
46.7000000000000	-0.490862496539712
46.8000000000000	-0.490862586161731
46.9000000000000	-0.490862669219546
47	-0.490862745935344
47.1000000000000	-0.490862816529212
47.2000000000000	-0.490862881218914
47.3000000000000	-0.490862940219678
47.4000000000000	-0.490862993744001
47.5000000000000	-0.490863042001469
47.6000000000000	-0.490863085198590
47.7000000000000	-0.490863123538641
47.8000000000000	-0.490863157221527
47.9000000000000	-0.490863186443653
48	-0.490863211397813
48.1000000000000	-0.490863232273081
48.2000000000000	-0.490863249254723
48.3000000000000	-0.490863262524112
48.4000000000000	-0.490863272258660
48.5000000000000	-0.490863278631754
48.6000000000000	-0.490863281812706
48.7000000000000	-0.490863281966709
48.8000000000000	-0.490863279254802
48.9000000000000	-0.490863273833848
49	-0.490863265856509
49.1000000000000	-0.490863255471243
49.2000000000000	-0.490863242822294
49.3000000000000	-0.490863228049696
49.4000000000000	-0.490863211289286
49.5000000000000	-0.490863192672714
49.6000000000000	-0.490863172327467
49.7000000000000	-0.490863150376897
49.8000000000000	-0.490863126940244
49.9000000000000	-0.490863102132681
50	-0.490863076065348

==> figures/data/f_robust/data1.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-1.15490181298237e-05
1.10000000000000	-0.0945008078937865
1.20000000000000	-0.183820211323151
1.30000000000000	-0.268130711830398
1.40000000000000	-0.347589557085190
1.50000000000000	-0.393042733511177
1.60000000000000	-0.435572074789933
1.70000000000000	-0.475286133843614
1.80000000000000	-0.512292146573213
1.90000000000000	-0.546695887455595
2	-0.578601538318733
2.10000000000000	-0.608111569673184
2.20000000000000	-0.635326633993247
2.30000000000000	-0.660345470356879
2.40000000000000	-0.683264819869349
2.50000000000000	-0.704179351311621
2.60000000000000	-0.723181596470638
2.70000000000000	-0.740361894624899
2.80000000000000	-0.755808345675000
2.90000000000000	-0.769606771425066
3	-0.781840684537239
3.10000000000000	-0.792591264697527
3.20000000000000	-0.801937341547397
3.30000000000000	-0.809955383951377
3.40000000000000	-0.816719495186754
3.50000000000000	-0.822301413656980
3.60000000000000	-0.826770518745828
3.70000000000000	-0.830193841444483
3.80000000000000	-0.832636079398671
3.90000000000000	-0.834159616037609
4	-0.834824543460955
4.10000000000000	-0.834688688774021
4.20000000000000	-0.833807643575375
4.30000000000000	-0.832234796314433
4.40000000000000	-0.830021367249873
4.50000000000000	-0.827216445752543
4.60000000000000	-0.823867029709134
4.70000000000000	-0.820018066795069
4.80000000000000	-0.815712497396977
4.90000000000000	-0.810991298976629
5	-0.805893531679468
5.10000000000000	-0.800456385001680
5.20000000000000	-0.794715225340308
5.30000000000000	-0.788703644261075
5.40000000000000	-0.782453507328442
5.50000000000000	-0.775995003351898
5.60000000000000	-0.769356693911673
5.70000000000000	-0.762565563035893
5.80000000000000	-0.755647066909697
5.90000000000000	-0.748625183504998
6	-0.741522462027485
6.10000000000000	-0.734360072084930
6.20000000000000	-0.727157852488167
6.30000000000000	-0.719934359602980
6.40000000000000	-0.712706915177829
6.50000000000000	-0.705491653578602
6.60000000000000	-0.698303568367724
6.70000000000000	-0.691156558170612
6.80000000000000	-0.684063471778089
6.90000000000000	-0.677036152438474
7	-0.670085481298136
7.10000000000000	-0.663221419953950
7.20000000000000	-0.656453052085601
7.30000000000000	-0.649788624139913
7.40000000000000	-0.643235585043345
7.50000000000000	-0.636800624922646
7.60000000000000	-0.630489712817134
7.70000000000000	-0.624308133369496
7.80000000000000	-0.618260522485101
7.90000000000000	-0.612350901952801
8	-0.606582713022936
8.10000000000000	-0.600958848940870
8.20000000000000	-0.595481686436775
8.30000000000000	-0.590153116174613
8.40000000000000	-0.584974572165383
8.50000000000000	-0.579947060151574
8.60000000000000	-0.575071184971585
8.70000000000000	-0.570347176914478
8.80000000000000	-0.565774917076956
8.90000000000000	-0.561353961735800
9	-0.557083565750263
9.10000000000000	-0.552962705010046
9.20000000000000	-0.548990097945484
9.30000000000000	-0.545164226117503
9.40000000000000	-0.541483353905686
9.50000000000000	-0.537945547313528
9.60000000000000	-0.534548691910561
9.70000000000000	-0.531290509931569
9.80000000000000	-0.528168576553574
9.90000000000000	-0.525180335371651
10	-0.522323113094901
10.1000000000000	-0.519594133484230
10.2000000000000	-0.516990530553633
10.3000000000000	-0.514509361056920
10.4000000000000	-0.512147616281796
10.5000000000000	-0.509902233173234
10.6000000000000	-0.507770104808056
10.7000000000000	-0.505748090242525
10.8000000000000	-0.503833023754624
10.9000000000000	-0.502021723502548
11	-0.500310999620704
11.1000000000000	-0.498697661774303
11.2000000000000	-0.497178526193337
11.3000000000000	-0.495750422206461
11.4000000000000	-0.494410198294969
11.5000000000000	-0.493154727686709
11.6000000000000	-0.491980913509439
11.7000000000000	-0.490885693522723
11.8000000000000	-0.489866044447095
11.9000000000000	-0.488918985908787
12	-0.488041584017919
12.1000000000000	-0.487230954597595
12.2000000000000	-0.486484266080945
12.3000000000000	-0.485798742092655
12.4000000000000	-0.485171663731124
12.5000000000000	-0.484600371566913
12.6000000000000	-0.484082267372675
12.7000000000000	-0.483614815599320
12.8000000000000	-0.483195544612703
12.9000000000000	-0.482822047704644
13	-0.482491983891653
13.1000000000000	-0.482203078514260
13.2000000000000	-0.481953123649410
13.3000000000000	-0.481739978347914
13.4000000000000	-0.481561568708532
13.5000000000000	-0.481415887799784
13.6000000000000	-0.481300995440196
13.7000000000000	-0.481215017847222
13.8000000000000	-0.481156147164694
13.9000000000000	-0.481122640878211
14	-0.481112821127497
14.1000000000000	-0.481125073924353
14.2000000000000	-0.481157848284423
14.3000000000000	-0.481209655280656
14.4000000000000	-0.481279067025920
14.5000000000000	-0.481364715591913
14.6000000000000	-0.481465291871134
14.7000000000000	-0.481579544388346
14.8000000000000	-0.481706278067625
14.9000000000000	-0.481844352960765
15	-0.481992682942503
15.1000000000000	-0.482150234377723
15.2000000000000	-0.482316024765482
15.3000000000000	-0.482489121364450
15.4000000000000	-0.482668639804062
15.5000000000000	-0.482853742685407
15.6000000000000	-0.483043638175644
15.7000000000000	-0.483237578599473
15.8000000000000	-0.483434859030947
15.9000000000000	-0.483634815888711
16	-0.483836825537497
16.1000000000000	-0.484040302898514
16.2000000000000	-0.484244700071184
16.3000000000000	-0.484449504968439
16.4000000000000	-0.484654239967672
16.5000000000000	-0.484858460579180
16.6000000000000	-0.485061754133855
16.7000000000000	-0.485263738491645
16.8000000000000	-0.485464060772194
16.9000000000000	-0.485662396108926
17	-0.485858446427665
17.1000000000000	-0.486051939250806
17.2000000000000	-0.486242626527870
17.3000000000000	-0.486430283493207
17.4000000000000	-0.486614707551471
17.5000000000000	-0.486795717191395
17.6000000000000	-0.486973150928301
17.7000000000000	-0.487146866275672
17.8000000000000	-0.487316738746052
17.9000000000000	-0.487482660881421
18	-0.487644541313155
18.1000000000000	-0.487802303851589
18.2000000000000	-0.487955886605122
18.3000000000000	-0.488105241128775
18.4000000000000	-0.488250331602035
18.5000000000000	-0.488391134035750
18.6000000000000	-0.488527635507834
18.7000000000000	-0.488659833427447
18.8000000000000	-0.488787734827325
18.9000000000000	-0.488911355683834
19	-0.489030720264365
19.1000000000000	-0.489145860501580
19.2000000000000	-0.489256815394055
19.3000000000000	-0.489363630432795
19.4000000000000	-0.489466357053100
19.5000000000000	-0.489565052111235
19.6000000000000	-0.489659777385336
19.7000000000000	-0.489750599099982
19.8000000000000	-0.489837587473833
19.9000000000000	-0.489920816289735
20	-0.490000362486690
20.1000000000000	-0.490076305773079
20.2000000000000	-0.490148728260501
20.3000000000000	-0.490217714117633
20.4000000000000	-0.490283349243472
20.5000000000000	-0.490345720959340
20.6000000000000	-0.490404917719036
20.7000000000000	-0.490461028836516
20.8000000000000	-0.490514144230491
20.9000000000000	-0.490564354185332
21	-0.490611749127678
21.1000000000000	-0.490656419418165
21.2000000000000	-0.490698455157671
21.3000000000000	-0.490737946007515
21.4000000000000	-0.490774981023041
21.5000000000000	-0.490809648500012
21.6000000000000	-0.490842035833282
21.7000000000000	-0.490872229387211
21.8000000000000	-0.490900314377273
21.9000000000000	-0.490926374762380
22	-0.490950493147380
22.1000000000000	-0.490972750695273
22.2000000000000	-0.490993227048647
22.3000000000000	-0.491012000259872
22.4000000000000	-0.491029146729613
22.5000000000000	-0.491044741153205
22.6000000000000	-0.491058856474480
22.7000000000000	-0.491071563846617
22.8000000000000	-0.491082932599640
22.9000000000000	-0.491093030214141
23	-0.491101922300899
23.1000000000000	-0.491109672585989
23.2000000000000	-0.491116342901073
23.3000000000000	-0.491121993178502
23.4000000000000	-0.491126681450940
23.5000000000000	-0.491130463855175
23.6000000000000	-0.491133394639826
23.7000000000000	-0.491135526176668
23.8000000000000	-0.491136908975286
23.9000000000000	-0.491137591700814
24	-0.491137621194488
24.1000000000000	-0.491137042496786
24.2000000000000	-0.491135898872924
24.3000000000000	-0.491134231840485
24.4000000000000	-0.491132081198973
24.5000000000000	-0.491129485061108
24.6000000000000	-0.491126479885646
24.7000000000000	-0.491123100511577
24.8000000000000	-0.491119380193506
24.9000000000000	-0.491115350638075
25	-0.491111042041263
25.1000000000000	-0.491106483126429
25.2000000000000	-0.491101701182958
25.3000000000000	-0.491096722105384
25.4000000000000	-0.491091570432878
25.5000000000000	-0.491086269388978
25.6000000000000	-0.491080840921468
25.7000000000000	-0.491075305742298
25.8000000000000	-0.491069683367466
25.9000000000000	-0.491063992156763
26	-0.491058249353320
26.1000000000000	-0.491052471122867
26.2000000000000	-0.491046672592652
26.3000000000000	-0.491040867889946
26.4000000000000	-0.491035070180088
26.5000000000000	-0.491029291704014
26.6000000000000	-0.491023543815220
26.7000000000000	-0.491017837016124
26.8000000000000	-0.491012180993783
26.9000000000000	-0.491006584654932
27	-0.491001056160321
27.1000000000000	-0.490995602958314
27.2000000000000	-0.490990231817731
27.3000000000000	-0.490984948859914
27.4000000000000	-0.490979759590005
27.5000000000000	-0.490974668927410
27.6000000000000	-0.490969681235446
27.7000000000000	-0.490964800350166
27.8000000000000	-0.490960029608345
27.9000000000000	-0.490955371874632
28	-0.490950829567865
28.1000000000000	-0.490946404686545
28.2000000000000	-0.490942098833469
28.3000000000000	-0.490937913239546
28.4000000000000	-0.490933848786764
28.5000000000000	-0.490929906030352
28.6000000000000	-0.490926085220124
28.7000000000000	-0.490922386321018
28.8000000000000	-0.490918809032845
28.9000000000000	-0.490915352809252
29	-0.490912016875921
29.1000000000000	-0.490908800248009
29.2000000000000	-0.490905701746845
29.3000000000000	-0.490902720015899
29.4000000000000	-0.490899853536046
29.5000000000000	-0.490897100640118
29.6000000000000	-0.490894459526793
29.7000000000000	-0.490891928273808
29.8000000000000	-0.490889504850529
29.9000000000000	-0.490887187129888
30	-0.490884972899714
30.1000000000000	-0.490882859873465
30.2000000000000	-0.490880845700373
30.3000000000000	-0.490878927975048
30.4000000000000	-0.490877104246521
30.5000000000000	-0.490875372026777
30.6000000000000	-0.490873728798766
30.7000000000000	-0.490872172023935
30.8000000000000	-0.490870699149289
30.9000000000000	-0.490869307613979
31	-0.490867994855478
31.1000000000000	-0.490866758315310
31.2000000000000	-0.490865595444394
31.3000000000000	-0.490864503707980
31.4000000000000	-0.490863480590231
31.5000000000000	-0.490862523598433
31.6000000000000	-0.490861630266871
31.7000000000000	-0.490860798160375
31.8000000000000	-0.490860024877558
31.9000000000000	-0.490859308053749
32	-0.490858645363652
32.1000000000000	-0.490858034523725
32.2000000000000	-0.490857473294314
32.3000000000000	-0.490856959481534
32.4000000000000	-0.490856490938925
32.5000000000000	-0.490856065568887
32.6000000000000	-0.490855681323911
32.7000000000000	-0.490855336207613
32.8000000000000	-0.490855028275584
32.9000000000000	-0.490854755636072
33	-0.490854516450494
33.1000000000000	-0.490854308933801
33.2000000000000	-0.490854131354699
33.3000000000000	-0.490853982035737
33.4000000000000	-0.490853859353272
33.5000000000000	-0.490853761737313
33.6000000000000	-0.490853687671266
33.7000000000000	-0.490853635691572
33.8000000000000	-0.490853604387261
33.9000000000000	-0.490853592399413
34	-0.490853598420547
34.1000000000000	-0.490853621193942
34.2000000000000	-0.490853659512888
34.3000000000000	-0.490853712219879
34.4000000000000	-0.490853778205758
34.5000000000000	-0.490853856408814
34.6000000000000	-0.490853945813832
34.7000000000000	-0.490854045451115
34.8000000000000	-0.490854154395466
34.9000000000000	-0.490854271765146
35	-0.490854396720810
35.1000000000000	-0.490854528464420
35.2000000000000	-0.490854666238146
35.3000000000000	-0.490854809323252
35.4000000000000	-0.490854957038972
35.5000000000000	-0.490855108741385
35.6000000000000	-0.490855263822283
35.7000000000000	-0.490855421708041
35.8000000000000	-0.490855581858484
35.9000000000000	-0.490855743765769
36	-0.490855906953261
36.1000000000000	-0.490856070974427
36.2000000000000	-0.490856235411739
36.3000000000000	-0.490856399875583
36.4000000000000	-0.490856564003192
36.5000000000000	-0.490856727457585
36.6000000000000	-0.490856889926525
36.7000000000000	-0.490857051121500
36.8000000000000	-0.490857210776714
36.9000000000000	-0.490857368648102
37	-0.490857524512370
37.1000000000000	-0.490857678166043
37.2000000000000	-0.490857829424551
37.3000000000000	-0.490857978121322
37.4000000000000	-0.490858124106909
37.5000000000000	-0.490858267248134
37.6000000000000	-0.490858407427257
37.7000000000000	-0.490858544541170
37.8000000000000	-0.490858678500608
37.9000000000000	-0.490858809229397
38	-0.490858936663710
38.1000000000000	-0.490859060751358
38.2000000000000	-0.490859181451100
38.3000000000000	-0.490859298731978
38.4000000000000	-0.490859412572676
38.5000000000000	-0.490859522960898
38.6000000000000	-0.490859629892774
38.7000000000000	-0.490859733372288
38.8000000000000	-0.490859833410724
38.9000000000000	-0.490859930026140
39	-0.490860023242858
39.1000000000000	-0.490860113090981
39.2000000000000	-0.490860199605926
39.3000000000000	-0.490860282827977
39.4000000000000	-0.490860362801866
39.5000000000000	-0.490860439576364
39.6000000000000	-0.490860513203896
39.7000000000000	-0.490860583740172
39.8000000000000	-0.490860651243842
39.9000000000000	-0.490860715776158
40	-0.490860777400669
40.1000000000000	-0.490860836182912
40.2000000000000	-0.490860892190139
40.3000000000000	-0.490860945491049
40.4000000000000	-0.490860996155536
40.5000000000000	-0.490861044254453
40.6000000000000	-0.490861089859391
40.7000000000000	-0.490861133042474
40.8000000000000	-0.490861173876158
40.9000000000000	-0.490861212433053
41	-0.490861248785750
41.1000000000000	-0.490861283006670
41.2000000000000	-0.490861315167906
41.3000000000000	-0.490861345341098
41.4000000000000	-0.490861373597298
41.5000000000000	-0.490861400006864
41.6000000000000	-0.490861424639344
41.7000000000000	-0.490861447563385
41.8000000000000	-0.490861468846646
41.9000000000000	-0.490861488555711
42	-0.490861506756025
42.1000000000000	-0.490861523511822
42.2000000000000	-0.490861538886072
42.3000000000000	-0.490861552940430
42.4000000000000	-0.490861565735190
42.5000000000000	-0.490861577329246
42.6000000000000	-0.490861587780061
42.7000000000000	-0.490861597143640
42.8000000000000	-0.490861605474506
42.9000000000000	-0.490861612825683
43	-0.490861619248687
43.1000000000000	-0.490861624793510
43.2000000000000	-0.490861629508622
43.3000000000000	-0.490861633440965
43.4000000000000	-0.490861636635959
43.5000000000000	-0.490861639137507
43.6000000000000	-0.490861640987999
43.7000000000000	-0.490861642228329
43.8000000000000	-0.490861642897908
43.9000000000000	-0.490861643034675
44	-0.490861642675120
44.1000000000000	-0.490861641854304
44.2000000000000	-0.490861640605877
44.3000000000000	-0.490861638962106
44.4000000000000	-0.490861636953896
44.5000000000000	-0.490861634610818
44.6000000000000	-0.490861631961138
44.7000000000000	-0.490861629031841
44.8000000000000	-0.490861625848663
44.9000000000000	-0.490861622436120
45	-0.490861618817539
45.1000000000000	-0.490861615015088
45.2000000000000	-0.490861611049809
45.3000000000000	-0.490861606941646
45.4000000000000	-0.490861602709482
45.5000000000000	-0.490861598371166
45.6000000000000	-0.490861593943550
45.7000000000000	-0.490861589442516
45.8000000000000	-0.490861584883013
45.9000000000000	-0.490861580279083
46	-0.490861575643898
46.1000000000000	-0.490861570989789
46.2000000000000	-0.490861566328277
46.3000000000000	-0.490861561670103
46.4000000000000	-0.490861557025259
46.5000000000000	-0.490861552403018
46.6000000000000	-0.490861547811965
46.7000000000000	-0.490861543260021
46.8000000000000	-0.490861538754475
46.9000000000000	-0.490861534302013
47	-0.490861529908739
47.1000000000000	-0.490861525580208
47.2000000000000	-0.490861521321449
47.3000000000000	-0.490861517136992
47.4000000000000	-0.490861513030889
47.5000000000000	-0.490861509006741
47.6000000000000	-0.490861505067721
47.7000000000000	-0.490861501216594
47.8000000000000	-0.490861497455745
47.9000000000000	-0.490861493787193
48	-0.490861490212616
48.1000000000000	-0.490861486733370
48.2000000000000	-0.490861483350508
48.3000000000000	-0.490861480064799
48.4000000000000	-0.490861476876746
48.5000000000000	-0.490861473786601
48.6000000000000	-0.490861470794387
48.7000000000000	-0.490861467899908
48.8000000000000	-0.490861465102767
48.9000000000000	-0.490861462402383
49	-0.490861459798000
49.1000000000000	-0.490861457288706
49.2000000000000	-0.490861454873441
49.3000000000000	-0.490861452551014
49.4000000000000	-0.490861450320110
49.5000000000000	-0.490861448179307
49.6000000000000	-0.490861446127081
49.7000000000000	-0.490861444161821
49.8000000000000	-0.490861442281833
49.9000000000000	-0.490861440485355
50	-0.490861438770565

==> figures/data/f_robust/data2.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-6.12465764005809e-06
1.10000000000000	-0.0507665031288118
1.20000000000000	-0.100035059849451
1.30000000000000	-0.147820456133973
1.40000000000000	-0.194130813710978
1.50000000000000	-0.223229476894365
1.60000000000000	-0.251341776909161
1.70000000000000	-0.278478702007055
1.80000000000000	-0.304651898697281
1.90000000000000	-0.329873628566051
2	-0.354156726302768
2.10000000000000	-0.377514558928517
2.20000000000000	-0.399960986221103
2.30000000000000	-0.421510322329769
2.40000000000000	-0.442177298571606
2.50000000000000	-0.461977027400659
2.60000000000000	-0.480924967539726
2.70000000000000	-0.499036890263952
2.80000000000000	-0.516328846824420
2.90000000000000	-0.532817136999156
3	-0.548518278758161
3.10000000000000	-0.563448979028417
3.20000000000000	-0.577626105544101
3.30000000000000	-0.591066659766640
3.40000000000000	-0.603787750858678
3.50000000000000	-0.615806570695482
3.60000000000000	-0.627140369896817
3.70000000000000	-0.637806434861916
3.80000000000000	-0.647822065789718
3.90000000000000	-0.657204555666208
4	-0.665971170200380
4.10000000000000	-0.674139128690015
4.20000000000000	-0.681725585798237
4.30000000000000	-0.688747614221589
4.40000000000000	-0.695222188230172
4.50000000000000	-0.701166168060226
4.60000000000000	-0.706596285139431
4.70000000000000	-0.711529128125079
4.80000000000000	-0.715981129735208
4.90000000000000	-0.719968554352747
5	-0.723507486382716
5.10000000000000	-0.726613819342485
5.20000000000000	-0.729303245665182
5.30000000000000	-0.731591247196354
5.40000000000000	-0.733493086364072
5.50000000000000	-0.735023798002755
5.60000000000000	-0.736198181811109
5.70000000000000	-0.737030795424696
5.80000000000000	-0.737535948083813
5.90000000000000	-0.737727694877500
6	-0.737619831544689
6.10000000000000	-0.737225889813700
6.20000000000000	-0.736559133261494
6.30000000000000	-0.735632553674306
6.40000000000000	-0.734458867891511
6.50000000000000	-0.733050515114845
6.60000000000000	-0.731419654665308
6.70000000000000	-0.729578164170379
6.80000000000000	-0.727537638164428
6.90000000000000	-0.725309387085478
7	-0.722904436651781
7.10000000000000	-0.720333527601934
7.20000000000000	-0.717607115782599
7.30000000000000	-0.714735372568145
7.40000000000000	-0.711728185596885
7.50000000000000	-0.708595159808878
7.60000000000000	-0.705345618770562
7.70000000000000	-0.701988606271841
7.80000000000000	-0.698532888181547
7.90000000000000	-0.694986954547535
8	-0.691359021927974
8.10000000000000	-0.687657035940769
8.20000000000000	-0.683888674018319
8.30000000000000	-0.680061348355204
8.40000000000000	-0.676182209036673
8.50000000000000	-0.672258147336174
8.60000000000000	-0.668295799170456
8.70000000000000	-0.664301548701136
8.80000000000000	-0.660281532071930
8.90000000000000	-0.656241641271059
9	-0.652187528108700
9.10000000000000	-0.648124608299618
9.20000000000000	-0.644058065641484
9.30000000000000	-0.639992856279665
9.40000000000000	-0.635933713049573
9.50000000000000	-0.631885149888014
9.60000000000000	-0.627851466305221
9.70000000000000	-0.623836751909610
9.80000000000000	-0.619844890977534
9.90000000000000	-0.615879567060668
10	-0.611944267623886
10.1000000000000	-0.608042288706812
10.2000000000000	-0.604176739602479
10.3000000000000	-0.600350547546825
10.4000000000000	-0.596566462413006
10.5000000000000	-0.592827061404780
10.6000000000000	-0.589134753743473
10.7000000000000	-0.585491785343275
10.8000000000000	-0.581900243469897
10.9000000000000	-0.578362061377824
11	-0.574879022921662
11.1000000000000	-0.571452767137307
11.2000000000000	-0.568084792788872
11.3000000000000	-0.564776462877554
11.4000000000000	-0.561529009108828
11.5000000000000	-0.558343536314558
11.6000000000000	-0.555221026826840
11.7000000000000	-0.552162344800574
11.8000000000000	-0.549168240481954
11.9000000000000	-0.546239354420287
12	-0.543376221620688
12.1000000000000	-0.540579275635412
12.2000000000000	-0.537848852591742
12.3000000000000	-0.535185195154525
12.4000000000000	-0.532588456421607
12.5000000000000	-0.530058703750574
12.6000000000000	-0.527595922515369
12.7000000000000	-0.525200019791486
12.8000000000000	-0.522870827968591
12.9000000000000	-0.520608108289569
13	-0.518411554315103
13.1000000000000	-0.516280795313039
13.2000000000000	-0.514215399571912
13.3000000000000	-0.512214877638101
13.4000000000000	-0.510278685476242
13.5000000000000	-0.508406227552574
13.6000000000000	-0.506596859841060
13.7000000000000	-0.504849892752180
13.8000000000000	-0.503164593984395
13.9000000000000	-0.501540191298402
14	-0.499975875214343
14.1000000000000	-0.498470801632249
14.2000000000000	-0.497024094376057
14.3000000000000	-0.495634847661622
14.4000000000000	-0.494302128489214
14.5000000000000	-0.493024978961060
14.6000000000000	-0.491802418524554
14.7000000000000	-0.490633446141812
14.8000000000000	-0.489517042386304
14.9000000000000	-0.488452171467378
15	-0.487437783183478
15.1000000000000	-0.486472814804981
15.2000000000000	-0.485556192887555
15.3000000000000	-0.484686835017022
15.4000000000000	-0.483863651486733
15.5000000000000	-0.483085546908487
15.6000000000000	-0.482351421758087
15.7000000000000	-0.481660173856609
15.8000000000000	-0.481010699788545
15.9000000000000	-0.480401896257940
16	-0.479832661383725
16.1000000000000	-0.479301895935429
16.2000000000000	-0.478808504510469
16.3000000000000	-0.478351396654274
16.4000000000000	-0.477929487924442
16.5000000000000	-0.477541700900211
16.6000000000000	-0.477186966138486
16.7000000000000	-0.476864223077687
16.8000000000000	-0.476572420890686
16.9000000000000	-0.476310519288114
17	-0.476077489273302
17.1000000000000	-0.475872313850128
17.2000000000000	-0.475693988685055
17.3000000000000	-0.475541522724617
17.4000000000000	-0.475413938769626
17.5000000000000	-0.475310274007351
17.6000000000000	-0.475229580502932
17.7000000000000	-0.475170925651267
17.8000000000000	-0.475133392590608
17.9000000000000	-0.475116080579094
18	-0.475118105335433
18.1000000000000	-0.475138599344938
18.2000000000000	-0.475176712132107
18.3000000000000	-0.475231610500912
18.4000000000000	-0.475302478743975
18.5000000000000	-0.475388518821766
18.6000000000000	-0.475488950512949
18.7000000000000	-0.475603011537008
18.8000000000000	-0.475729957650222
18.9000000000000	-0.475869062716093
19	-0.476019618751272
19.1000000000000	-0.476180935948028
19.2000000000000	-0.476352342674291
19.3000000000000	-0.476533185452256
19.4000000000000	-0.476722828916551
19.5000000000000	-0.476920655752919
19.6000000000000	-0.477126066618363
19.7000000000000	-0.477338480043682
19.8000000000000	-0.477557332319287
19.9000000000000	-0.477782077365200
20	-0.478012186586074
20.1000000000000	-0.478247148712098
20.2000000000000	-0.478486469626585
20.3000000000000	-0.478729672181060
20.4000000000000	-0.478976295998610
20.5000000000000	-0.479225897266265
20.6000000000000	-0.479478048517140
20.7000000000000	-0.479732338403049
20.8000000000000	-0.479988371458298
20.9000000000000	-0.480245767855313
21	-0.480504163152774
21.1000000000000	-0.480763208036871
21.2000000000000	-0.481022568056307
21.3000000000000	-0.481281923351633
21.4000000000000	-0.481540968379496
21.5000000000000	-0.481799411632336
21.6000000000000	-0.482056975354087
21.7000000000000	-0.482313395252381
21.8000000000000	-0.482568420207758
21.9000000000000	-0.482821811980351
22	-0.483073344914522
22.1000000000000	-0.483322805641860
22.2000000000000	-0.483569992782998
22.3000000000000	-0.483814716648625
22.4000000000000	-0.484056798940099
22.5000000000000	-0.484296072450027
22.6000000000000	-0.484532380763161
22.7000000000000	-0.484765577957953
22.8000000000000	-0.484995528309102
22.9000000000000	-0.485222105991372
23	-0.485445194785002
23.1000000000000	-0.485664687782969
23.2000000000000	-0.485880487100366
23.3000000000000	-0.486092503586155
23.4000000000000	-0.486300656537508
23.5000000000000	-0.486504873416973
23.6000000000000	-0.486705089572679
23.7000000000000	-0.486901247961742
23.8000000000000	-0.487093298877095
23.9000000000000	-0.487281199677876
24	-0.487464914523563
24.1000000000000	-0.487644414111971
24.2000000000000	-0.487819675421279
24.3000000000000	-0.487990681456178
24.4000000000000	-0.488157420998289
24.5000000000000	-0.488319888360923
24.6000000000000	-0.488478083148297
24.7000000000000	-0.488632010019290
24.8000000000000	-0.488781678455799
24.9000000000000	-0.488927102535782
25	-0.489068300711032
25.1000000000000	-0.489205295589743
25.2000000000000	-0.489338113723892
25.3000000000000	-0.489466785401498
25.4000000000000	-0.489591344443762
25.5000000000000	-0.489711828007121
25.6000000000000	-0.489828276390226
25.7000000000000	-0.489940732845851
25.8000000000000	-0.490049243397733
25.9000000000000	-0.490153856662344
26	-0.490254623675574
26.1000000000000	-0.490351597724327
26.2000000000000	-0.490444834182981
26.3000000000000	-0.490534390354721
26.4000000000000	-0.490620325317686
26.5000000000000	-0.490702699775910
26.6000000000000	-0.490781575915017
26.7000000000000	-0.490857017262619
26.8000000000000	-0.490929088553390
26.9000000000000	-0.490997855598740
27	-0.491063385161060
27.1000000000000	-0.491125744832465
27.2000000000000	-0.491185002917993
27.3000000000000	-0.491241228323179
27.4000000000000	-0.491294490445957
27.5000000000000	-0.491344859072819
27.6000000000000	-0.491392404279156
27.7000000000000	-0.491437196333722
27.8000000000000	-0.491479305607145
27.9000000000000	-0.491518802484405
28	-0.491555757281217
28.1000000000000	-0.491590240164236
28.2000000000000	-0.491622321075003
28.3000000000000	-0.491652069657565
28.4000000000000	-0.491679555189680
28.5000000000000	-0.491704846517534
28.6000000000000	-0.491728011993884
28.7000000000000	-0.491749119419556
28.8000000000000	-0.491768235988208
28.9000000000000	-0.491785428234275
29	-0.491800761984031
29.1000000000000	-0.491814302309666
29.2000000000000	-0.491826113486312
29.3000000000000	-0.491836258951927
29.4000000000000	-0.491844801269961
29.5000000000000	-0.491851802094735
29.6000000000000	-0.491857322139419
29.7000000000000	-0.491861421146572
29.8000000000000	-0.491864157861132
29.9000000000000	-0.491865590005798
30	-0.491865774258717
30.1000000000000	-0.491864766233393
30.2000000000000	-0.491862620460763
30.3000000000000	-0.491859390373339
30.4000000000000	-0.491855128291364
30.5000000000000	-0.491849885410893
30.6000000000000	-0.491843711793733
30.7000000000000	-0.491836656359173
30.8000000000000	-0.491828766877427
30.9000000000000	-0.491820089964729
31	-0.491810671080008
31.1000000000000	-0.491800554523067
31.2000000000000	-0.491789783434226
31.3000000000000	-0.491778399795335
31.4000000000000	-0.491766444432109
31.5000000000000	-0.491753957017729
31.6000000000000	-0.491740976077631
31.7000000000000	-0.491727538995442
31.8000000000000	-0.491713682019992
31.9000000000000	-0.491699440273348
32	-0.491684847759824
32.1000000000000	-0.491669937375899
32.2000000000000	-0.491654740921003
32.3000000000000	-0.491639289109105
32.4000000000000	-0.491623611581072
32.5000000000000	-0.491607736917738
32.6000000000000	-0.491591692653628
32.7000000000000	-0.491575505291317
32.8000000000000	-0.491559200316352
32.9000000000000	-0.491542802212711
33	-0.491526334478745
33.1000000000000	-0.491509819643578
33.2000000000000	-0.491493279283905
33.3000000000000	-0.491476734041173
33.4000000000000	-0.491460203639085
33.5000000000000	-0.491443706901408
33.6000000000000	-0.491427261770048
33.7000000000000	-0.491410885323349
33.8000000000000	-0.491394593794598
33.9000000000000	-0.491378402590693
34	-0.491362326310955
34.1000000000000	-0.491346378766044
34.2000000000000	-0.491330572996968
34.3000000000000	-0.491314921294137
34.4000000000000	-0.491299435216460
34.5000000000000	-0.491284125610444
34.6000000000000	-0.491269002629278
34.7000000000000	-0.491254075751888
34.8000000000000	-0.491239353801922
34.9000000000000	-0.491224844966669
35	-0.491210556815877
35.1000000000000	-0.491196496320459
35.2000000000000	-0.491182669871063
35.3000000000000	-0.491169083296504
35.4000000000000	-0.491155741882024
35.5000000000000	-0.491142650387385
35.6000000000000	-0.491129813064767
35.7000000000000	-0.491117233676459
35.8000000000000	-0.491104915512349
35.9000000000000	-0.491092861407177
36	-0.491081073757555
36.1000000000000	-0.491069554538748
36.2000000000000	-0.491058305321191
36.3000000000000	-0.491047327286754
36.4000000000000	-0.491036621244731
36.5000000000000	-0.491026187647556
36.6000000000000	-0.491016026606234
36.7000000000000	-0.491006137905488
36.8000000000000	-0.490996521018608
36.9000000000000	-0.490987175122008
37	-0.490978099109479
37.1000000000000	-0.490969291606133
37.2000000000000	-0.490960750982053
37.3000000000000	-0.490952475365617
37.4000000000000	-0.490944462656521
37.5000000000000	-0.490936710538487
37.6000000000000	-0.490929216491657
37.7000000000000	-0.490921977804669
37.8000000000000	-0.490914991586423
37.9000000000000	-0.490908254777532
38	-0.490901764161456
38.1000000000000	-0.490895516375326
38.2000000000000	-0.490889507920454
38.3000000000000	-0.490883735172535
38.4000000000000	-0.490878194391543
38.5000000000000	-0.490872881731310
38.6000000000000	-0.490867793248817
38.7000000000000	-0.490862924913169
38.8000000000000	-0.490858272614284
38.9000000000000	-0.490853832171279
39	-0.490849599340565
39.1000000000000	-0.490845569823656
39.2000000000000	-0.490841739274695
39.3000000000000	-0.490838103307694
39.4000000000000	-0.490834657503501
39.5000000000000	-0.490831397416494
39.6000000000000	-0.490828318581004
39.7000000000000	-0.490825416517482
39.8000000000000	-0.490822686738393
39.9000000000000	-0.490820124753871
40	-0.490817726077111
40.1000000000000	-0.490815486229525
40.2000000000000	-0.490813400745654
40.3000000000000	-0.490811465177841
40.4000000000000	-0.490809675100683
40.5000000000000	-0.490808026115251
40.6000000000000	-0.490806513853090
40.7000000000000	-0.490805133980004
40.8000000000000	-0.490803882199640
40.9000000000000	-0.490802754256851
41	-0.490801745940874
41.1000000000000	-0.490800853088309
41.2000000000000	-0.490800071585905
41.3000000000000	-0.490799397373167
41.4000000000000	-0.490798826444782
41.5000000000000	-0.490798354852875
41.6000000000000	-0.490797978709088
41.7000000000000	-0.490797694186506
41.8000000000000	-0.490797497521418
41.9000000000000	-0.490797385014925
42	-0.490797353034404
42.1000000000000	-0.490797398014820
42.2000000000000	-0.490797516459911
42.3000000000000	-0.490797704943230
42.4000000000000	-0.490797960109061
42.5000000000000	-0.490798278673209
42.6000000000000	-0.490798657423676
42.7000000000000	-0.490799093221213
42.8000000000000	-0.490799582999770
42.9000000000000	-0.490800123766832
43	-0.490800712603659
43.1000000000000	-0.490801346665428
43.2000000000000	-0.490802023181276
43.3000000000000	-0.490802739454258
43.4000000000000	-0.490803492861223
43.5000000000000	-0.490804280852602
43.6000000000000	-0.490805100952122
43.7000000000000	-0.490805950756445
43.8000000000000	-0.490806827934740
43.9000000000000	-0.490807730228187
44	-0.490808655449417
44.1000000000000	-0.490809601481894
44.2000000000000	-0.490810566279242
44.3000000000000	-0.490811547864517
44.4000000000000	-0.490812544329433
44.5000000000000	-0.490813553833539
44.6000000000000	-0.490814574603354
44.7000000000000	-0.490815604931460
44.8000000000000	-0.490816643175564
44.9000000000000	-0.490817687757513
45	-0.490818737162292
45.1000000000000	-0.490819789936981
45.2000000000000	-0.490820844689691
45.3000000000000	-0.490821900088474
45.4000000000000	-0.490822954860212
45.5000000000000	-0.490824007789485
45.6000000000000	-0.490825057717425
45.7000000000000	-0.490826103540547
45.8000000000000	-0.490827144209578
45.9000000000000	-0.490828178728264
46	-0.490829206152175
46.1000000000000	-0.490830225587498
46.2000000000000	-0.490831236189827
46.3000000000000	-0.490832237162949
46.4000000000000	-0.490833227757625
46.5000000000000	-0.490834207270372
46.6000000000000	-0.490835175042246
46.7000000000000	-0.490836130457624
46.8000000000000	-0.490837072942995
46.9000000000000	-0.490838001965748
47	-0.490838917032975
47.1000000000000	-0.490839817690271
47.2000000000000	-0.490840703520548
47.3000000000000	-0.490841574142861
47.4000000000000	-0.490842429211234
47.5000000000000	-0.490843268413510
47.6000000000000	-0.490844091470200
47.7000000000000	-0.490844898133355
47.8000000000000	-0.490845688185443
47.9000000000000	-0.490846461438251
48	-0.490847217731788
48.1000000000000	-0.490847956933216
48.2000000000000	-0.490848678935790
48.3000000000000	-0.490849383657817
48.4000000000000	-0.490850071041630
48.5000000000000	-0.490850741052582
48.6000000000000	-0.490851393678059
48.7000000000000	-0.490852028926504
48.8000000000000	-0.490852646826471
48.9000000000000	-0.490853247425687
49	-0.490853830790140
49.1000000000000	-0.490854397003184
49.2000000000000	-0.490854946164664
49.3000000000000	-0.490855478390059
49.4000000000000	-0.490855993809647
49.5000000000000	-0.490856492567693
49.6000000000000	-0.490856974821646
49.7000000000000	-0.490857440741369
49.8000000000000	-0.490857890508383
49.9000000000000	-0.490858324315128
50	-0.490858742364252

==> figures/data/update_freq/data.txt <==
X   Y
1	0.8495
2	0.8494
3	0.837
4	0.8367
6	0.836
8	0.8357
12	0.8235
24	0.8232


==> figures/data/update_freq/data0.txt <==
X   Y
1	0.8495
2	0.842
3	0.836
4	0.833
6	0.829
8	0.826
9   0.825
12	0.8234
24	0.8232

